Beetroots: spatially-regularized Bayesian inference of physical parameter maps -- Application to Orion

The current generation of millimeter receivers is able to produce cubes of 800 000 pixels by 200 000 frequency channels to cover several square degrees over the 3 mm atmospheric window. Estimating the physical conditions of the interstellar medium (ISM) with an astrophysical model on such datasets is challenging. Common approaches tend to converge to local minima and typically poorly reconstruct regions with low signal-to-noise ratio (S/N). This instrumental revolution thus calls for new scalable data analysis techniques. We present Beetroots, a Python software that performs Bayesian reconstruction of maps of physical conditions from observation maps and an astrophysical model. It relies on an accurate statistical model, exploits spatial regularization to guide estimations, and uses state-of-the-art algorithms. It also assesses the ability of the astrophysical model to explain the observations, providing feedback to improve ISM models. We demonstrate the power of Beetroots with the Meudon PDR code on synthetic data, and then apply it to estimate physical condition maps in the full Orion molecular cloud 1 (OMC-1) star forming region based on Herschel molecular line emission maps. The application to the synthetic case shows that Beetroots can currently analyse maps with up to ten thousand pixels, addressing large variations of S/N, escaping from local minima, and providing consistent uncertainty quantifications. On a laptop, the inference runtime ranges from a few minutes for 100-pixel maps to 28 hours for 8100-pixel maps. The results on the OMC-1 maps are consistent with independent estimations from the literature, and improve our understanding of the region. This work paves the way towards systematic and rigorous analyses of observations produced by current and future instruments.

==> img/ngc7023/config_ngc7023.yaml <==
filename_err: Nebula_NGC_7023_Err.pkl
filename_int: Nebula_NGC_7023_Int.pkl
forward_model:
  fixed_params:
    Avmax: null
    P: null
    angle: 60.0
    kappa: null
    radm: null
  force_use_cpu: false
  forward_model_name: meudon_pdr_model_dense
  is_log_scale_params:
    Avmax: true
    P: true
    angle: false
    kappa: true
    radm: true
list_gaussian_approx_params: []
mixing_model_params_filename:
- best_params.csv
prior_indicator:
  indicator_margin_scale: 0.1
  lower_bounds_lin:
  - 0.1
  - 100000.0
  - 1.0
  - 1.0
  - 0.0
  upper_bounds_lin:
  - 10.0
  - 1000000000.0
  - 100000.0
  - 40.0
  - 60.0
run_params:
  map:
    N_MCMC: 1
    T_BI: 500
    T_MC: 30000
    batch_size: 20
    freq_save: 1
    start_from: null
  mcmc:
    N_MCMC: 1
    T_BI: 500
    T_MC: 20000
    batch_size: 10
    freq_save: 1
    list_CI:
    - 68
    - 90
    - 95
    - 99
    plot_1D_chains: true
    plot_2D_chains: true
    plot_ESS: true
    plot_comparisons_yspace: false
    regu_spatial_N0: .inf
    regu_spatial_scale: 1.0
    regu_spatial_vmax: 100000000.0
    regu_spatial_vmin: 1.0e-08
    start_from: null
sampling_params:
  map:
    compute_correction_term: false
    extreme_grad: 1.0e-05
    history_weight: 0.99
    initial_step_size: 0.05
    is_stochastic: false
    k_mtm: 2000
    selection_probas:
    - 0.1
    - 0.9
  mcmc:
    compute_correction_term: true
    extreme_grad: 1.0e-05
    history_weight: 0.99
    initial_step_size: 0.05
    is_stochastic: true
    k_mtm: 2000
    selection_probas:
    - 0.5
    - 0.5
sigma_m_float_linscale: 1.3
simu_init:
  cloud_name: ngc7023
  list_lines_fit:
  - co_v0_j11__v0_j10
  - co_v0_j12__v0_j11
  - co_v0_j13__v0_j12
  - co_v0_j15__v0_j14
  - co_v0_j16__v0_j15
  - co_v0_j17__v0_j16
  - co_v0_j18__v0_j17
  - co_v0_j19__v0_j18
  - h2_v0_j2__v0_j0
  - h2_v0_j3__v0_j1
  - h2_v0_j4__v0_j2
  - h2_v0_j5__v0_j3
  - h2_v0_j6__v0_j4
  - h2_v0_j7__v0_j5
  - chp_j1__j0
  - chp_j2__j1
  - chp_j3__j2
  max_workers: 10
  params_names:
    Avmax: $A_V^{tot}$
    P: $P_{th}$
    angle: $\alpha$
    kappa: $\kappa$
    radm: $G_0$
  simu_name: ngc7023
to_run_mcmc: true
to_run_optim_map: false
with_spatial_prior: false


==> img/omc1-with13co-gaussian-approx-estim-tau/OMC1_CHpl_27_0_20_moments_f3.dat <==
 Pos.     delta_x      delta_y    Area_(K km/s)  Velocity_(km/s)    Width_(km/s)
   1     1.90419E+02   -3.67611E+02      9.04730E-01    7.95750E+00      0.00000E+00
   2     1.77724E+02   -3.67611E+02      2.03730E+00    9.90460E+00      6.08010E+00
   3     1.65029E+02   -3.67611E+02      3.04460E+00    1.11930E+01      7.65800E+00
   4     1.52334E+02   -3.67611E+02      2.94640E+00    1.16760E+01      8.51800E+00
   5     1.39639E+02   -3.67611E+02      2.86910E+00    1.16260E+01      8.52060E+00
   6     1.26944E+02   -3.67611E+02      1.19880E-01    8.27620E+00      0.00000E+00
   7     1.14249E+02   -3.67611E+02     -2.05500E-01    1.50480E+01      1.83130E+01
   8     1.01553E+02   -3.67611E+02      9.46842E-02    2.10810E+00      0.00000E+00
   9     8.88580E+01   -3.67611E+02      9.48430E-01    1.14130E+01      5.92050E+00
  10     7.61630E+01   -3.67611E+02      3.92350E-01    9.41500E+00      0.00000E+00
  11     6.34680E+01   -3.67611E+02      9.14260E-01    7.12200E+00      0.00000E+00
  12     5.07730E+01   -3.67611E+02      1.48620E+00    1.01020E+01      0.00000E+00
  13     3.80780E+01   -3.67611E+02      5.94460E+00    8.07770E+00      3.04600E+00
  14     2.53830E+01   -3.67611E+02      6.10280E+00    8.08110E+00      3.08880E+00
  15     1.26880E+01   -3.67611E+02      8.31140E+00    8.38720E+00      4.02980E+00
  16    -8.00000E-03   -3.67611E+02      6.83810E+00    8.42220E+00      2.85000E+00
  17    -1.27030E+01   -3.67611E+02      4.73470E+00    8.74320E+00      4.82830E+00
  18    -2.53980E+01   -3.67611E+02      3.23200E+00    7.77140E+00      6.45640E+00
  19    -3.80930E+01   -3.67611E+02      3.08560E+00    7.03720E+00      5.10650E+00
  20    -5.07880E+01   -3.67611E+02      2.64730E+00    6.51520E+00      5.08290E+00
  21    -6.34830E+01   -3.67611E+02      2.41650E+00    6.53520E+00      1.28980E+00
  22    -7.61780E+01   -3.67611E+02      2.02970E+00    6.71600E+00      0.00000E+00
  23    -8.88730E+01   -3.67611E+02      2.27640E+00    6.48850E+00      0.00000E+00
  24    -1.01569E+02   -3.67611E+02      1.95310E+00    6.53150E+00      0.00000E+00
  25    -1.14264E+02   -3.67611E+02      9.71130E-01    5.79120E+00      0.00000E+00
  26    -1.26959E+02   -3.67611E+02      3.78740E-01    5.86690E+00      8.47300E+00
  27    -1.39654E+02   -3.67611E+02     -3.78100E-01    4.40150E+00      1.60210E+01
  28    -1.52349E+02   -3.67611E+02      2.50220E-01    1.10740E+01      3.81710E+00
  29    -1.65044E+02   -3.67611E+02      1.81430E-01   -1.32700E+01      0.00000E+00
  30    -1.77739E+02   -3.67611E+02      1.92390E-01   -1.47420E+01      0.00000E+00
  31    -1.90434E+02   -3.67611E+02     -3.64520E-01    1.10250E+01      1.95680E+01
  32    -2.03129E+02   -3.67611E+02     -2.63450E-01    1.94260E+01      8.50210E+00
  33    -2.15825E+02   -3.67611E+02      9.21650E-01    9.09880E+00      0.00000E+00
  34    -2.28520E+02   -3.67611E+02      1.31420E+00    5.69880E+00      0.00000E+00
  35    -2.41215E+02   -3.67611E+02      1.38640E+00    6.60590E+00      0.00000E+00
  36    -2.53910E+02   -3.54916E+02      2.09440E+00    1.05090E+01      0.00000E+00
  37    -2.41215E+02   -3.54916E+02      2.02820E+00    1.01360E+01      0.00000E+00
  38    -2.28520E+02   -3.54916E+02      1.43830E+00    5.54170E+00      0.00000E+00
  39    -2.15825E+02   -3.54916E+02      8.65430E-01    1.03250E+01      0.00000E+00
  40    -2.03129E+02   -3.54916E+02     -3.03460E-01    3.49250E+00      9.78580E+00
  41    -1.90434E+02   -3.54916E+02     -4.64500E-01    6.56630E+00      1.55310E+01
  42    -1.77739E+02   -3.54916E+02     -3.62010E-01    2.12840E+01      0.00000E+00
  43    -1.65044E+02   -3.54916E+02      1.16830E-01   -5.82070E+00      0.00000E+00
  44    -1.52349E+02   -3.54916E+02      3.58680E-01    1.05320E+01      1.13470E+01
  45    -1.39654E+02   -3.54916E+02     -3.57070E-01    3.65790E+00      1.46020E+01
  46    -1.26959E+02   -3.54916E+02      4.46830E-01    7.71380E+00      8.42310E+00
  47    -1.14264E+02   -3.54916E+02      1.14930E+00    7.64330E+00      9.24850E+00
  48    -1.01569E+02   -3.54916E+02      2.18040E+00    6.89550E+00      0.00000E+00
  49    -8.88730E+01   -3.54916E+02      2.40690E+00    6.17770E+00      0.00000E+00
  50    -7.61780E+01   -3.54916E+02      2.01840E+00    6.53690E+00      0.00000E+00
  51    -6.34830E+01   -3.54916E+02      2.36330E+00    7.96020E+00      6.15310E+00
  52    -5.07880E+01   -3.54916E+02      2.66410E+00    6.85510E+00      4.56990E+00
  53    -3.80930E+01   -3.54916E+02      2.76200E+00    7.84510E+00      5.53000E+00
  54    -2.53980E+01   -3.54916E+02      3.27730E+00    8.05890E+00      4.81380E+00
  55    -1.27030E+01   -3.54916E+02      4.74510E+00    8.59940E+00      3.81640E+00
  56    -8.00000E-03   -3.54916E+02      6.78200E+00    8.52570E+00      3.42070E+00
  57     1.26880E+01   -3.54916E+02      9.08280E+00    8.47730E+00      4.43290E+00
  58     2.53830E+01   -3.54916E+02      7.54030E+00    8.82330E+00      5.47220E+00
  59     3.80780E+01   -3.54916E+02      4.37360E+00    9.06590E+00      5.56470E+00
  60     5.07730E+01   -3.54916E+02      1.68240E+00    1.01130E+01      0.00000E+00
  61     6.34680E+01   -3.54916E+02      1.44120E+00    1.00570E+01      5.82690E+00
  62     7.61630E+01   -3.54916E+02      4.29870E-01    9.46350E+00      0.00000E+00
  63     8.88580E+01   -3.54916E+02      5.08520E-01    1.15870E+01      7.91530E+00
  64     1.01553E+02   -3.54916E+02     -7.22301E-02   -9.34660E+00      0.00000E+00
  65     1.14249E+02   -3.54916E+02      2.71260E-01    6.75110E+00      0.00000E+00
  66     1.26944E+02   -3.54916E+02      7.27060E-01    1.19470E+01      6.24940E+00
  67     1.39639E+02   -3.54916E+02      2.00640E+00    1.07140E+01      6.97150E+00
  68     1.52334E+02   -3.54916E+02      2.68150E+00    1.16320E+01      7.28320E+00
  69     1.65029E+02   -3.54916E+02      2.81490E+00    1.15410E+01      4.10260E+00
  70     1.77724E+02   -3.54916E+02      1.40090E+00    1.02240E+01      5.37390E+00
  71     1.90419E+02   -3.54916E+02      1.18880E+00    8.54820E+00      0.00000E+00
  72     1.90419E+02   -3.42221E+02      1.28550E+00    8.03830E+00      8.46310E+00
  73     1.77724E+02   -3.42221E+02      1.47720E+00    1.27770E+01      0.00000E+00
  74     1.65029E+02   -3.42221E+02      1.97520E+00    1.09370E+01      3.89460E+00
  75     1.52334E+02   -3.42221E+02      2.67290E+00    8.54230E+00      3.88810E+00
  76     1.39639E+02   -3.42221E+02      1.73420E+00    1.01180E+01      7.77120E+00
  77     1.26944E+02   -3.42221E+02      9.53390E-01    1.14980E+01      1.01260E+01
  78     1.14249E+02   -3.42221E+02      7.40620E-01    1.27320E+01      7.60200E+00
  79     1.01553E+02   -3.42221E+02      2.82290E-01    1.46570E+01      0.00000E+00
  80     8.88580E+01   -3.42221E+02      2.42240E-01    2.21340E+01      0.00000E+00
  81     7.61630E+01   -3.42221E+02      6.97470E-01    1.08310E+01      6.95700E+00
  82     6.34680E+01   -3.42221E+02      1.30920E+00    9.05620E+00      9.24070E+00
  83     5.07730E+01   -3.42221E+02      1.40310E+00    1.14400E+01      3.64280E+00
  84     3.80780E+01   -3.42221E+02      3.09710E+00    9.76970E+00      4.56690E+00
  85     2.53830E+01   -3.42221E+02      4.35460E+00    9.62450E+00      2.28220E+00
  86     1.26880E+01   -3.42221E+02      7.67400E+00    8.66370E+00      4.25560E+00
  87    -8.00000E-03   -3.42221E+02      7.40250E+00    8.36600E+00      4.18340E+00
  88    -1.27030E+01   -3.42221E+02      5.80730E+00    8.56930E+00      4.42720E+00
  89    -2.53980E+01   -3.42221E+02      4.80880E+00    9.01880E+00      5.04320E+00
  90    -3.80930E+01   -3.42221E+02      3.30120E+00    7.66440E+00      0.00000E+00
  91    -5.07880E+01   -3.42221E+02      2.29070E+00    7.90280E+00      0.00000E+00
  92    -6.34830E+01   -3.42221E+02      2.43280E+00    8.46850E+00      6.05430E+00
  93    -7.61780E+01   -3.42221E+02      2.42580E+00    7.92960E+00      5.10970E+00
  94    -8.88730E+01   -3.42221E+02      3.07440E+00    6.69590E+00      0.00000E+00
  95    -1.01569E+02   -3.42221E+02      3.52290E+00    8.14680E+00      2.65110E+00
  96    -1.14264E+02   -3.42221E+02      2.31690E+00    7.19560E+00      7.10120E+00
  97    -1.26959E+02   -3.42221E+02      2.92600E-01    1.19360E+01      0.00000E+00
  98    -1.39654E+02   -3.42221E+02      2.87060E-01    6.76560E+00      3.58330E-01
  99    -1.52349E+02   -3.42221E+02      8.73580E-01    1.29600E+01      1.21440E+01
 100    -1.65044E+02   -3.42221E+02     -9.65250E-02   -8.34290E+00      0.00000E+00
 101    -1.77739E+02   -3.42221E+02     -5.57460E-01    1.02080E+01      1.61690E+01
 102    -1.90434E+02   -3.42221E+02     -4.08260E-01    2.53830E+00      0.00000E+00
 103    -2.03129E+02   -3.42221E+02      7.11210E-01    1.33330E+01      0.00000E+00
 104    -2.15825E+02   -3.42221E+02      1.53010E+00    1.24380E+01      4.27710E+00
 105    -2.28520E+02   -3.42221E+02      2.16180E+00    1.06800E+01      7.43190E+00
 106    -2.41215E+02   -3.42221E+02      2.46950E+00    7.47530E+00      7.86330E+00
 107    -2.53910E+02   -3.42221E+02      2.53140E+00    6.92330E+00      7.42100E+00
 108    -2.53910E+02   -3.29526E+02      2.19940E+00    8.77910E+00      9.65430E+00
 109    -2.41215E+02   -3.29526E+02      2.03030E+00    8.71190E+00      8.55300E+00
 110    -2.28520E+02   -3.29526E+02      1.35990E+00    7.14100E+00      0.00000E+00
 111    -2.15825E+02   -3.29526E+02      2.13790E+00    1.05750E+01      0.00000E+00
 112    -2.03129E+02   -3.29526E+02      2.04850E+00    1.13390E+01      0.00000E+00
 113    -1.90434E+02   -3.29526E+02      1.37155E-02    1.54950E+02      0.00000E+00
 114    -1.77739E+02   -3.29526E+02      1.79347E-02   -2.83290E+01      0.00000E+00
 115    -1.65044E+02   -3.29526E+02      2.22130E-01    1.28190E+01      0.00000E+00
 116    -1.52349E+02   -3.29526E+02      3.73900E-01    1.06470E+01      1.05370E+01
 117    -1.39654E+02   -3.29526E+02      2.18510E-01    1.96250E+01      0.00000E+00
 118    -1.26959E+02   -3.29526E+02      1.06520E+00    1.06200E+01      4.64810E+00
 119    -1.14264E+02   -3.29526E+02      3.54540E+00    7.46390E+00      1.40780E+00
 120    -1.01569E+02   -3.29526E+02      5.67830E+00    7.89720E+00      4.32190E+00
 121    -8.88730E+01   -3.29526E+02      4.78910E+00    7.76980E+00      3.97120E+00
 122    -7.61780E+01   -3.29526E+02      3.36920E+00    7.62040E+00      8.08010E+00
 123    -6.34830E+01   -3.29526E+02      3.45470E+00    7.56180E+00      5.25730E+00
 124    -5.07880E+01   -3.29526E+02      3.36060E+00    7.38630E+00      4.48550E+00
 125    -3.80930E+01   -3.29526E+02      3.52740E+00    7.95220E+00      0.00000E+00
 126    -2.53980E+01   -3.29526E+02      3.80190E+00    8.68500E+00      2.20760E+00
 127    -1.27030E+01   -3.29526E+02      4.51630E+00    8.70080E+00      3.81050E+00
 128    -8.00000E-03   -3.29526E+02      4.13900E+00    9.34370E+00      5.99740E+00
 129     1.26880E+01   -3.29526E+02      5.30200E+00    9.14940E+00      4.29730E+00
 130     2.53830E+01   -3.29526E+02      2.17570E+00    1.00880E+01      0.00000E+00
 131     3.80780E+01   -3.29526E+02      1.56620E+00    1.10340E+01      4.59670E+00
 132     5.07730E+01   -3.29526E+02      1.32130E+00    1.06510E+01      7.12980E+00
 133     6.34680E+01   -3.29526E+02      4.13540E-01    1.11090E+01      0.00000E+00
 134     7.61630E+01   -3.29526E+02     -6.86345E-02    9.17460E+00      3.17670E+01
 135     8.88580E+01   -3.29526E+02      1.28950E-01    4.44260E+01      0.00000E+00
 136     1.01553E+02   -3.29526E+02      5.99580E-01    1.01950E+01      0.00000E+00
 137     1.14249E+02   -3.29526E+02      7.39130E-01    1.20120E+01      3.49730E+00
 138     1.26944E+02   -3.29526E+02      6.52420E-01    4.64890E+00      0.00000E+00
 139     1.39639E+02   -3.29526E+02      2.28780E+00    9.83040E+00      8.63320E+00
 140     1.52334E+02   -3.29526E+02      2.57020E+00    1.00310E+01      6.04690E+00
 141     1.65029E+02   -3.29526E+02      2.54040E+00    1.04820E+01      8.53930E+00
 142     1.77724E+02   -3.29526E+02      1.44340E+00    9.50330E+00      8.59980E+00
 143     1.90419E+02   -3.29526E+02      1.03550E+00    8.53480E+00      0.00000E+00
 144     1.90419E+02   -3.16831E+02      6.78600E-01    7.11310E+00      0.00000E+00
 145     1.77724E+02   -3.16831E+02      1.12450E+00    1.00870E+01      0.00000E+00
 146     1.65029E+02   -3.16831E+02      2.07150E+00    9.19320E+00      8.65290E+00
 147     1.52334E+02   -3.16831E+02      2.17070E+00    8.73920E+00      5.50570E+00
 148     1.39639E+02   -3.16831E+02      2.12380E+00    1.01810E+01      7.95650E+00
 149     1.26944E+02   -3.16831E+02      9.75630E-01    8.31400E+00      0.00000E+00
 150     1.14249E+02   -3.16831E+02      1.01840E+00    1.05950E+01      8.38460E+00
 151     1.01553E+02   -3.16831E+02      1.07270E+00    1.28450E+01      0.00000E+00
 152     8.88580E+01   -3.16831E+02      6.43450E-01    1.18360E+01      0.00000E+00
 153     7.61630E+01   -3.16831E+02      7.17590E-01    1.04180E+01      0.00000E+00
 154     6.34680E+01   -3.16831E+02      8.38080E-01    9.42670E+00      6.67450E+00
 155     5.07730E+01   -3.16831E+02      1.30730E+00    1.01980E+01      8.07800E+00
 156     3.80780E+01   -3.16831E+02      2.18590E+00    9.15030E+00      7.12080E+00
 157     2.53830E+01   -3.16831E+02      1.23220E+00    5.99130E+00      0.00000E+00
 158     1.26880E+01   -3.16831E+02      2.05080E+00    1.00910E+01      6.75350E+00
 159    -8.00000E-03   -3.16831E+02      1.61880E+00    8.69550E+00      5.49510E+00
 160    -1.27030E+01   -3.16831E+02      3.25220E+00    9.15880E+00      4.16070E+00
 161    -2.53980E+01   -3.16831E+02      2.78470E+00    9.21570E+00      5.58180E+00
 162    -3.80930E+01   -3.16831E+02      3.20620E+00    7.28230E+00      0.00000E+00
 163    -5.07880E+01   -3.16831E+02      3.92540E+00    7.08000E+00      0.00000E+00
 164    -6.34830E+01   -3.16831E+02      4.32830E+00    7.51950E+00      3.96490E+00
 165    -7.61780E+01   -3.16831E+02      4.18960E+00    8.25740E+00      5.31270E+00
 166    -8.88730E+01   -3.16831E+02      5.42770E+00    7.57820E+00      1.70050E+00
 167    -1.01569E+02   -3.16831E+02      6.97600E+00    7.70480E+00      3.72830E+00
 168    -1.14264E+02   -3.16831E+02      4.51850E+00    8.13810E+00      5.19260E+00
 169    -1.26959E+02   -3.16831E+02      1.04010E+00    9.48730E+00      0.00000E+00
 170    -1.39654E+02   -3.16831E+02      3.48200E-01    8.47880E+00      0.00000E+00
 171    -1.52349E+02   -3.16831E+02      6.03040E-01    8.28070E+00      0.00000E+00
 172    -1.65044E+02   -3.16831E+02      4.25350E-01    1.40840E+01      0.00000E+00
 173    -1.77739E+02   -3.16831E+02     -2.25380E-01    1.94920E+00      6.66280E+00
 174    -1.90434E+02   -3.16831E+02      8.52910E-01    1.24200E+01      0.00000E+00
 175    -2.03129E+02   -3.16831E+02      1.76900E+00    1.10680E+01      0.00000E+00
 176    -2.15825E+02   -3.16831E+02      2.22510E+00    1.05340E+01      0.00000E+00
 177    -2.28520E+02   -3.16831E+02      7.39020E-01    1.43750E+01      0.00000E+00
 178    -2.41215E+02   -3.16831E+02      1.48950E+00    7.11810E+00      0.00000E+00
 179    -2.53910E+02   -3.16831E+02      1.60580E+00    6.61110E+00      0.00000E+00
 180    -2.53910E+02   -3.04136E+02      9.16330E-01    5.86620E+00      0.00000E+00
 181    -2.41215E+02   -3.04136E+02      8.51600E-01    6.19700E+00      0.00000E+00
 182    -2.28520E+02   -3.04136E+02      7.31480E-01    1.31550E+01      0.00000E+00
 183    -2.15825E+02   -3.04136E+02      2.35720E+00    1.10910E+01      6.56480E+00
 184    -2.03129E+02   -3.04136E+02      1.82830E+00    1.22240E+01      0.00000E+00
 185    -1.90434E+02   -3.04136E+02      1.49490E+00    1.04250E+01      0.00000E+00
 186    -1.77739E+02   -3.04136E+02      7.69060E-01    1.14020E+01      7.72840E+00
 187    -1.65044E+02   -3.04136E+02      1.31580E-01    2.61540E+01      0.00000E+00
 188    -1.52349E+02   -3.04136E+02      7.09590E-01    1.02800E+01      0.00000E+00
 189    -1.39654E+02   -3.04136E+02      6.49710E-01    1.14980E+01      5.37330E+00
 190    -1.26959E+02   -3.04136E+02      1.41770E+00    8.86820E+00      6.97270E+00
 191    -1.14264E+02   -3.04136E+02      3.84040E+00    7.62510E+00      4.55650E+00
 192    -1.01569E+02   -3.04136E+02      6.36600E+00    7.75070E+00      2.24650E+00
 193    -8.88730E+01   -3.04136E+02      5.93430E+00    7.92610E+00      5.36450E+00
 194    -7.61780E+01   -3.04136E+02      3.79230E+00    9.34360E+00      0.00000E+00
 195    -6.34830E+01   -3.04136E+02      4.84280E+00    8.02850E+00      4.63060E+00
 196    -5.07880E+01   -3.04136E+02      4.95890E+00    7.06210E+00      2.71460E+00
 197    -3.80930E+01   -3.04136E+02      4.26490E+00    7.58660E+00      3.83970E+00
 198    -2.53980E+01   -3.04136E+02      2.92570E+00    8.93080E+00      5.74780E+00
 199    -1.27030E+01   -3.04136E+02      3.09550E+00    9.76410E+00      6.55160E+00
 200    -8.00000E-03   -3.04136E+02      2.31600E+00    1.04220E+01      9.93330E+00
 201     1.26880E+01   -3.04136E+02      1.30680E+00    1.41420E+01      0.00000E+00
 202     2.53830E+01   -3.04136E+02      1.99260E+00    8.03690E+00      6.82090E+00
 203     3.80780E+01   -3.04136E+02      2.54060E+00    9.37550E+00      8.13960E+00
 204     5.07730E+01   -3.04136E+02      1.33640E+00    9.57160E+00      2.74420E+00
 205     6.34680E+01   -3.04136E+02      8.13590E-01    1.00260E+01      0.00000E+00
 206     7.61630E+01   -3.04136E+02      6.53290E-01    1.11040E+01      0.00000E+00
 207     8.88580E+01   -3.04136E+02      6.88080E-01    9.99550E+00      6.35920E+00
 208     1.01553E+02   -3.04136E+02      1.12010E+00    8.55550E+00      0.00000E+00
 209     1.14249E+02   -3.04136E+02      1.66390E+00    9.27380E+00      2.23400E+00
 210     1.26944E+02   -3.04136E+02      3.04410E+00    8.88220E+00      1.07580E+01
 211     1.39639E+02   -3.04136E+02      2.34330E+00    8.66480E+00      5.93700E+00
 212     1.52334E+02   -3.04136E+02      2.32710E+00    1.11500E+01      1.05140E+00
 213     1.65029E+02   -3.04136E+02      2.55720E+00    9.82390E+00      8.23980E+00
 214     1.77724E+02   -3.04136E+02      1.10730E+00    8.88580E+00      3.75520E+00
 215     1.90419E+02   -3.04136E+02      4.05880E-01    8.34040E+00      0.00000E+00
 216     1.90419E+02   -2.91441E+02      1.08410E+00    8.71940E+00      0.00000E+00
 217     1.77724E+02   -2.91441E+02      1.21520E+00    1.04990E+01      0.00000E+00
 218     1.65029E+02   -2.91441E+02      2.63040E+00    1.30960E+01      0.00000E+00
 219     1.52334E+02   -2.91441E+02      3.91980E+00    1.04250E+01      4.70710E+00
 220     1.39639E+02   -2.91441E+02      2.57720E+00    1.10210E+01      3.24480E+00
 221     1.26944E+02   -2.91441E+02      2.22000E+00    9.54030E+00      8.71530E+00
 222     1.14249E+02   -2.91441E+02      2.12580E+00    1.19060E+01      0.00000E+00
 223     1.01553E+02   -2.91441E+02      8.44890E-01    1.05910E+01      1.98810E+00
 224     8.88580E+01   -2.91441E+02      7.82380E-01    1.01080E+01      0.00000E+00
 225     7.61630E+01   -2.91441E+02      3.73250E-01    9.83270E+00      0.00000E+00
 226     6.34680E+01   -2.91441E+02      6.71370E-01    1.17140E+01      0.00000E+00
 227     5.07730E+01   -2.91441E+02      1.18980E+00    1.08080E+01      0.00000E+00
 228     3.80780E+01   -2.91441E+02      1.89180E+00    9.70250E+00      7.48810E+00
 229     2.53830E+01   -2.91441E+02      2.16340E+00    9.75220E+00      5.92190E+00
 230     1.26880E+01   -2.91441E+02      1.40230E+00    7.51260E+00      0.00000E+00
 231    -8.00000E-03   -2.91441E+02      2.30890E+00    9.40040E+00      0.00000E+00
 232    -1.27030E+01   -2.91441E+02      2.97950E+00    8.74360E+00      6.09800E+00
 233    -2.53980E+01   -2.91441E+02      3.60430E+00    8.71740E+00      3.24990E+00
 234    -3.80930E+01   -2.91441E+02      3.80120E+00    7.93430E+00      0.00000E+00
 235    -5.07880E+01   -2.91441E+02      4.79060E+00    8.10190E+00      5.28220E+00
 236    -6.34830E+01   -2.91441E+02      5.17070E+00    8.48820E+00      5.75220E+00
 237    -7.61780E+01   -2.91441E+02      4.48800E+00    9.07650E+00      7.84880E+00
 238    -8.88730E+01   -2.91441E+02      4.48370E+00    7.76970E+00      2.66160E+00
 239    -1.01569E+02   -2.91441E+02      4.95990E+00    7.81670E+00      3.11130E+00
 240    -1.14264E+02   -2.91441E+02      4.04310E+00    8.36450E+00      7.03560E+00
 241    -1.26959E+02   -2.91441E+02      1.59450E+00    9.64960E+00      9.42520E+00
 242    -1.39654E+02   -2.91441E+02      1.13540E+00    1.05310E+01      8.11180E+00
 243    -1.52349E+02   -2.91441E+02      1.41590E+00    8.83570E+00      1.00590E+01
 244    -1.65044E+02   -2.91441E+02      4.91600E-01    1.28290E+01      9.77330E+00
 245    -1.77739E+02   -2.91441E+02     -4.88760E-01   -7.01870E-01      0.00000E+00
 246    -1.90434E+02   -2.91441E+02      6.30440E-01    1.26340E+01      2.96520E+00
 247    -2.03129E+02   -2.91441E+02      5.31100E-01    2.03630E+01      0.00000E+00
 248    -2.15825E+02   -2.91441E+02      4.23050E-01    1.91670E+01      0.00000E+00
 249    -2.28520E+02   -2.91441E+02      4.70790E-01    2.02260E+01      0.00000E+00
 250    -2.41215E+02   -2.91441E+02      1.54820E+00    1.22160E+01      6.95870E+00
 251    -2.53910E+02   -2.91441E+02      1.60850E+00    1.17680E+01      8.09010E+00
 252    -2.53910E+02   -2.78746E+02     -2.85790E-01    1.29060E+01      1.08800E+01
 253    -2.41215E+02   -2.78746E+02     -2.40660E-01    1.20400E+01      1.16380E+01
 254    -2.28520E+02   -2.78746E+02     -1.45340E-01   -7.27350E-01      0.00000E+00
 255    -2.15825E+02   -2.78746E+02      9.61854E-02   -1.55610E+00      1.54910E+01
 256    -2.03129E+02   -2.78746E+02     -3.30390E-01    3.26450E+00      7.94180E+00
 257    -1.90434E+02   -2.78746E+02      1.03870E+00    1.01390E+01      3.14960E+00
 258    -1.77739E+02   -2.78746E+02     -3.04840E-01   -1.46790E+01      0.00000E+00
 259    -1.65044E+02   -2.78746E+02     -1.12750E-01   -4.20890E+00      0.00000E+00
 260    -1.52349E+02   -2.78746E+02      6.56010E-01    1.06860E+01      6.35440E+00
 261    -1.39654E+02   -2.78746E+02      1.34780E+00    9.73950E+00      1.03670E+01
 262    -1.26959E+02   -2.78746E+02      2.27130E+00    8.97810E+00      7.93190E+00
 263    -1.14264E+02   -2.78746E+02      3.74100E+00    9.83200E+00      8.01560E+00
 264    -1.01569E+02   -2.78746E+02      4.40130E+00    7.71530E+00      1.33030E+00
 265    -8.88730E+01   -2.78746E+02      5.46680E+00    8.47980E+00      5.72450E+00
 266    -7.61780E+01   -2.78746E+02      6.27790E+00    8.61360E+00      4.83240E+00
 267    -6.34830E+01   -2.78746E+02      6.58940E+00    8.77770E+00      5.88550E+00
 268    -5.07880E+01   -2.78746E+02      5.81200E+00    8.35970E+00      0.00000E+00
 269    -3.80930E+01   -2.78746E+02      4.72270E+00    8.72570E+00      4.22990E+00
 270    -2.53980E+01   -2.78746E+02      4.57130E+00    8.26090E+00      5.72880E+00
 271    -1.27030E+01   -2.78746E+02      4.17530E+00    8.37670E+00      4.01040E+00
 272    -8.00000E-03   -2.78746E+02      3.27770E+00    9.43170E+00      0.00000E+00
 273     1.26880E+01   -2.78746E+02      2.46330E+00    1.01400E+01      0.00000E+00
 274     2.53830E+01   -2.78746E+02      2.03380E+00    9.09030E+00      0.00000E+00
 275     3.80780E+01   -2.78746E+02      2.09330E+00    1.10750E+01      3.88240E-01
 276     5.07730E+01   -2.78746E+02      1.34170E+00    1.19040E+01      0.00000E+00
 277     6.34680E+01   -2.78746E+02      1.26020E+00    1.02850E+01      0.00000E+00
 278     7.61630E+01   -2.78746E+02      1.79580E+00    1.08440E+01      0.00000E+00
 279     8.88580E+01   -2.78746E+02      1.84830E+00    9.75910E+00      0.00000E+00
 280     1.01553E+02   -2.78746E+02      2.48710E+00    1.09820E+01      6.79100E+00
 281     1.14249E+02   -2.78746E+02      2.60670E+00    8.95240E+00      4.55400E+00
 282     1.26944E+02   -2.78746E+02      2.78950E+00    1.01700E+01      6.11080E+00
 283     1.39639E+02   -2.78746E+02      4.11430E+00    9.33910E+00      3.40510E+00
 284     1.52334E+02   -2.78746E+02      3.73520E+00    1.07750E+01      0.00000E+00
 285     1.65029E+02   -2.78746E+02      3.47920E+00    1.08680E+01      6.10480E+00
 286     1.77724E+02   -2.78746E+02      2.23070E+00    9.72870E+00      7.99360E+00
 287     1.90419E+02   -2.78746E+02      1.20900E+00    9.17540E+00      0.00000E+00
 288     1.90419E+02   -2.66050E+02      1.32430E+00    7.15660E+00      0.00000E+00
 289     1.77724E+02   -2.66050E+02      2.29340E+00    8.93320E+00      7.86120E+00
 290     1.65029E+02   -2.66050E+02      3.47460E+00    1.07820E+01      6.43690E+00
 291     1.52334E+02   -2.66050E+02      3.74560E+00    1.09220E+01      3.20930E+00
 292     1.39639E+02   -2.66050E+02      4.95540E+00    1.08370E+01      6.61740E+00
 293     1.26944E+02   -2.66050E+02      2.97320E+00    9.88460E+00      3.89530E+00
 294     1.14249E+02   -2.66050E+02      3.06530E+00    8.98350E+00      0.00000E+00
 295     1.01553E+02   -2.66050E+02      2.88300E+00    9.93840E+00      3.13720E+00
 296     8.88580E+01   -2.66050E+02      2.17200E+00    1.03320E+01      0.00000E+00
 297     7.61630E+01   -2.66050E+02      1.83840E+00    9.45830E+00      0.00000E+00
 298     6.34680E+01   -2.66050E+02      1.69870E+00    1.15340E+01      0.00000E+00
 299     5.07730E+01   -2.66050E+02      2.56980E+00    1.06130E+01      8.42240E+00
 300     3.80780E+01   -2.66050E+02      2.37720E+00    9.72950E+00      9.07730E+00
 301     2.53830E+01   -2.66050E+02      2.31640E+00    1.18340E+01      0.00000E+00
 302     1.26880E+01   -2.66050E+02      4.12370E+00    9.27370E+00      4.41840E+00
 303    -8.00000E-03   -2.66050E+02      5.22250E+00    9.12270E+00      4.44360E+00
 304    -1.27030E+01   -2.66050E+02      5.54330E+00    9.01910E+00      3.96630E+00
 305    -2.53980E+01   -2.66050E+02      6.57140E+00    8.41850E+00      6.04330E+00
 306    -3.80930E+01   -2.66050E+02      7.44500E+00    8.91720E+00      5.94220E+00
 307    -5.07880E+01   -2.66050E+02      7.86770E+00    9.04470E+00      4.78770E+00
 308    -6.34830E+01   -2.66050E+02      8.41750E+00    8.53310E+00      4.94150E+00
 309    -7.61780E+01   -2.66050E+02      6.79790E+00    8.21910E+00      2.73810E+00
 310    -8.88730E+01   -2.66050E+02      4.32600E+00    8.95230E+00      0.00000E+00
 311    -1.01569E+02   -2.66050E+02      4.80340E+00    8.70110E+00      2.40720E+00
 312    -1.14264E+02   -2.66050E+02      4.72880E+00    9.26830E+00      8.67840E+00
 313    -1.26959E+02   -2.66050E+02      2.53810E+00    9.63170E+00      4.25160E+00
 314    -1.39654E+02   -2.66050E+02      1.01230E+00    1.28470E+01      6.11630E+00
 315    -1.52349E+02   -2.66050E+02      4.33110E-01    1.16180E+01      1.40580E+01
 316    -1.65044E+02   -2.66050E+02      5.59200E-01    9.49480E+00      1.14300E+01
 317    -1.77739E+02   -2.66050E+02     -2.72300E-01    1.88360E+01      0.00000E+00
 318    -1.90434E+02   -2.66050E+02     -4.40732E-02   -5.54540E+01      0.00000E+00
 319    -2.03129E+02   -2.66050E+02     -1.03400E-01   -1.97470E+01      0.00000E+00
 320    -2.15825E+02   -2.66050E+02      2.57450E-01    1.08430E+01      1.51480E+01
 321    -2.28520E+02   -2.66050E+02     -2.95050E-01    1.14050E+01      0.00000E+00
 322    -2.41215E+02   -2.66050E+02     -2.22900E-01    1.50240E+01      0.00000E+00
 323    -2.53910E+02   -2.66050E+02     -3.24940E-01    1.49210E+01      0.00000E+00
 324    -2.53910E+02   -2.53355E+02     -2.98380E-01    1.89060E+01      0.00000E+00
 325    -2.41215E+02   -2.53355E+02     -2.43670E-01    2.06440E+01      0.00000E+00
 326    -2.28520E+02   -2.53355E+02     -2.73000E-01    1.50330E+01      7.36000E+00
 327    -2.15825E+02   -2.53355E+02      5.05860E-01    1.41310E+01      6.18430E+00
 328    -2.03129E+02   -2.53355E+02     -6.19857E-02   -3.49240E+00      3.84760E+01
 329    -1.90434E+02   -2.53355E+02      3.12610E-01    1.69170E+01      0.00000E+00
 330    -1.77739E+02   -2.53355E+02      5.30430E-01    8.96130E+00      8.80800E+00
 331    -1.65044E+02   -2.53355E+02      5.81160E-01    1.67250E+01      0.00000E+00
 332    -1.52349E+02   -2.53355E+02      1.39750E+00    1.16890E+01      1.03960E+01
 333    -1.39654E+02   -2.53355E+02      8.31750E-01    1.33430E+01      4.54540E+00
 334    -1.26959E+02   -2.53355E+02      1.83500E+00    1.10390E+01      9.04440E+00
 335    -1.14264E+02   -2.53355E+02      3.43120E+00    9.14100E+00      8.30630E+00
 336    -1.01569E+02   -2.53355E+02      4.23990E+00    8.28840E+00      4.25560E+00
 337    -8.88730E+01   -2.53355E+02      4.67700E+00    8.96140E+00      2.31980E+00
 338    -7.61780E+01   -2.53355E+02      6.96380E+00    8.96150E+00      5.60770E+00
 339    -6.34830E+01   -2.53355E+02      7.94880E+00    8.95830E+00      4.34770E+00
 340    -5.07880E+01   -2.53355E+02      9.03820E+00    9.04880E+00      4.02910E+00
 341    -3.80930E+01   -2.53355E+02      9.54050E+00    9.01150E+00      4.07320E+00
 342    -2.53980E+01   -2.53355E+02      8.77390E+00    9.26720E+00      4.80280E+00
 343    -1.27030E+01   -2.53355E+02      6.16490E+00    9.39420E+00      0.00000E+00
 344    -8.00000E-03   -2.53355E+02      6.26060E+00    8.44340E+00      2.68560E+00
 345     1.26880E+01   -2.53355E+02      3.75450E+00    9.61790E+00      0.00000E+00
 346     2.53830E+01   -2.53355E+02      3.43670E+00    8.77930E+00      6.09980E+00
 347     3.80780E+01   -2.53355E+02      1.81190E+00    8.70430E+00      3.87950E+00
 348     5.07730E+01   -2.53355E+02      1.91890E+00    1.04630E+01      4.33030E+00
 349     6.34680E+01   -2.53355E+02      2.11670E+00    1.05180E+01      7.94530E+00
 350     7.61630E+01   -2.53355E+02      1.94560E+00    1.07050E+01      0.00000E+00
 351     8.88580E+01   -2.53355E+02      2.89180E+00    1.05230E+01      4.12700E+00
 352     1.01553E+02   -2.53355E+02      2.71390E+00    1.05270E+01      6.09480E+00
 353     1.14249E+02   -2.53355E+02      3.70420E+00    1.00010E+01      5.94080E+00
 354     1.26944E+02   -2.53355E+02      3.92730E+00    1.01920E+01      7.89170E+00
 355     1.39639E+02   -2.53355E+02      4.05020E+00    1.12650E+01      5.42090E+00
 356     1.52334E+02   -2.53355E+02      3.15090E+00    1.03770E+01      2.23150E+00
 357     1.65029E+02   -2.53355E+02      2.97700E+00    1.11400E+01      6.57290E+00
 358     1.77724E+02   -2.53355E+02      1.61980E+00    1.11670E+01      0.00000E+00
 359     1.90419E+02   -2.53355E+02      1.57030E+00    1.05180E+01      0.00000E+00
 360     2.53895E+02   -2.40660E+02     -2.84530E-01    2.82430E+01      0.00000E+00
 361     2.41200E+02   -2.40660E+02     -2.36960E-01    3.21250E+01      0.00000E+00
 362     2.28505E+02   -2.40660E+02      7.17274E-02   -7.93100E+01      0.00000E+00
 363     2.15809E+02   -2.40660E+02     -1.34920E-01    4.41470E+01      0.00000E+00
 364     2.03114E+02   -2.40660E+02      6.85370E-01    1.13070E+01      0.00000E+00
 365     1.90419E+02   -2.40660E+02      1.76170E+00    1.14850E+01      7.80450E+00
 366     1.77724E+02   -2.40660E+02      9.11180E-01    8.59700E+00      0.00000E+00
 367     1.65029E+02   -2.40660E+02      2.50530E+00    1.10000E+01      5.28480E+00
 368     1.52334E+02   -2.40660E+02      2.29540E+00    1.06330E+01      2.93300E+00
 369     1.39639E+02   -2.40660E+02      3.45810E+00    9.92410E+00      4.94260E+00
 370     1.26944E+02   -2.40660E+02      3.55100E+00    1.00840E+01      5.85370E+00
 371     1.14249E+02   -2.40660E+02      3.55180E+00    8.87300E+00      7.12360E+00
 372     1.01553E+02   -2.40660E+02      3.26070E+00    1.10100E+01      3.78920E+00
 373     8.88580E+01   -2.40660E+02      3.09840E+00    1.00570E+01      3.11310E+00
 374     7.61630E+01   -2.40660E+02      2.99000E+00    9.28610E+00      3.81860E+00
 375     6.34680E+01   -2.40660E+02      2.86520E+00    9.10560E+00      4.74080E+00
 376     5.07730E+01   -2.40660E+02      3.15980E+00    9.49670E+00      6.29390E+00
 377     3.80780E+01   -2.40660E+02      3.02460E+00    9.56380E+00      5.35410E+00
 378     2.53830E+01   -2.40660E+02      3.17850E+00    1.00210E+01      0.00000E+00
 379     1.26880E+01   -2.40660E+02      7.01300E+00    9.42600E+00      2.88700E+00
 380    -8.00000E-03   -2.40660E+02      9.00480E+00    9.84870E+00      3.33970E+00
 381    -1.27030E+01   -2.40660E+02      8.68880E+00    9.41610E+00      1.45070E+00
 382    -2.53980E+01   -2.40660E+02      1.01410E+01    9.51710E+00      2.47810E+00
 383    -3.80930E+01   -2.40660E+02      1.28800E+01    9.16570E+00      4.73670E+00
 384    -5.07880E+01   -2.40660E+02      1.02820E+01    8.82290E+00      5.08570E+00
 385    -6.34830E+01   -2.40660E+02      9.51890E+00    9.51640E+00      5.81060E+00
 386    -7.61780E+01   -2.40660E+02      7.54850E+00    9.65070E+00      5.32060E+00
 387    -8.88730E+01   -2.40660E+02      6.36200E+00    9.41420E+00      3.09960E+00
 388    -1.01569E+02   -2.40660E+02      3.69430E+00    9.59510E+00      3.97750E+00
 389    -1.14264E+02   -2.40660E+02      2.36710E+00    9.67310E+00      8.78640E+00
 390    -1.26959E+02   -2.40660E+02      1.58700E+00    1.06320E+01      9.57710E+00
 391    -1.39654E+02   -2.40660E+02      7.35860E-01    1.23450E+01      0.00000E+00
 392    -1.52349E+02   -2.40660E+02      6.87070E-01    1.10110E+01      1.29110E+01
 393    -1.65044E+02   -2.40660E+02      7.80790E-01    9.46540E+00      1.16330E+01
 394    -1.77739E+02   -2.40660E+02      4.56284E-02    1.17650E+02      0.00000E+00
 395    -1.90434E+02   -2.40660E+02      6.79460E-01    1.02380E+01      1.03280E+01
 396    -2.03129E+02   -2.40660E+02     -6.33340E-01    3.37290E+00      0.00000E+00
 397    -2.15825E+02   -2.40660E+02      7.24747E-02    2.90320E+01      0.00000E+00
 398    -2.28520E+02   -2.40660E+02     -5.73450E-01    1.05880E+01      1.05210E+01
 399    -2.41215E+02   -2.40660E+02      8.06950E-01    2.22630E+00      0.00000E+00
 400    -2.53910E+02   -2.40660E+02      8.91290E-01    2.40450E+00      0.00000E+00
 401    -2.53910E+02   -2.27965E+02      6.96250E-01   -2.62850E+00      0.00000E+00
 402    -2.41215E+02   -2.27965E+02      6.06970E-01   -3.35960E+00      0.00000E+00
 403    -2.28520E+02   -2.27965E+02     -3.90340E-01    1.58190E+01      0.00000E+00
 404    -2.15825E+02   -2.27965E+02      2.93950E-01    1.29240E+01      0.00000E+00
 405    -2.03129E+02   -2.27965E+02      3.95010E-01    1.23890E+01      1.00380E+01
 406    -1.90434E+02   -2.27965E+02      1.86608E-02   -3.41720E+01      0.00000E+00
 407    -1.77739E+02   -2.27965E+02      5.11610E-01    1.29320E+01      7.58660E+00
 408    -1.65044E+02   -2.27965E+02      8.10070E-01    7.87850E+00      4.72070E+00
 409    -1.52349E+02   -2.27965E+02      2.19950E-01   -4.46950E+00      0.00000E+00
 410    -1.39654E+02   -2.27965E+02      1.10780E+00    8.12540E+00      9.67890E+00
 411    -1.26959E+02   -2.27965E+02      9.81850E-01    7.85450E+00      0.00000E+00
 412    -1.14264E+02   -2.27965E+02      1.80900E+00    1.03860E+01      7.77300E+00
 413    -1.01569E+02   -2.27965E+02      3.84780E+00    9.42860E+00      7.32680E+00
 414    -8.88730E+01   -2.27965E+02      4.86050E+00    9.47850E+00      2.86560E+00
 415    -7.61780E+01   -2.27965E+02      8.63040E+00    9.07540E+00      4.61550E+00
 416    -6.34830E+01   -2.27965E+02      1.14810E+01    8.80420E+00      2.97740E+00
 417    -5.07880E+01   -2.27965E+02      1.22290E+01    8.75260E+00      3.99710E+00
 418    -3.80930E+01   -2.27965E+02      1.40050E+01    9.08600E+00      3.99920E+00
 419    -2.53980E+01   -2.27965E+02      1.37190E+01    9.43470E+00      5.28690E+00
 420    -1.27030E+01   -2.27965E+02      1.16180E+01    9.40970E+00      4.68930E+00
 421    -8.00000E-03   -2.27965E+02      1.25260E+01    9.96450E+00      3.42390E+00
 422     1.26880E+01   -2.27965E+02      1.06060E+01    1.00270E+01      5.61520E+00
 423     2.53830E+01   -2.27965E+02      6.36660E+00    1.00170E+01      0.00000E+00
 424     3.80780E+01   -2.27965E+02      4.36200E+00    9.96920E+00      3.08060E+00
 425     5.07730E+01   -2.27965E+02      3.57180E+00    1.03970E+01      3.50130E+00
 426     6.34680E+01   -2.27965E+02      2.96430E+00    9.62370E+00      0.00000E+00
 427     7.61630E+01   -2.27965E+02      3.67090E+00    8.70730E+00      0.00000E+00
 428     8.88580E+01   -2.27965E+02      4.29320E+00    8.58100E+00      5.21730E+00
 429     1.01553E+02   -2.27965E+02      3.15630E+00    9.91250E+00      1.27890E+00
 430     1.14249E+02   -2.27965E+02      3.99820E+00    1.11820E+01      4.69050E+00
 431     1.26944E+02   -2.27965E+02      3.17880E+00    9.51780E+00      4.52020E+00
 432     1.39639E+02   -2.27965E+02      3.67560E+00    1.07140E+01      5.81400E+00
 433     1.52334E+02   -2.27965E+02      1.98260E+00    1.08530E+01      0.00000E+00
 434     1.65029E+02   -2.27965E+02      2.34800E+00    1.10780E+01      2.46340E+00
 435     1.77724E+02   -2.27965E+02      1.84630E+00    9.86740E+00      0.00000E+00
 436     1.90419E+02   -2.27965E+02      1.72950E+00    1.11870E+01      5.06250E+00
 437     2.03114E+02   -2.27965E+02      1.23930E+00    9.15160E+00      7.13410E+00
 438     2.15809E+02   -2.27965E+02      4.80230E-01    1.20500E+01      0.00000E+00
 439     2.28505E+02   -2.27965E+02      2.74790E-01   -5.01440E+00      0.00000E+00
 440     2.41200E+02   -2.27965E+02      4.47020E-01    4.27350E+00      0.00000E+00
 441     2.53895E+02   -2.27965E+02      4.64510E-01    4.86570E+00      0.00000E+00
 442     2.53895E+02   -2.15270E+02      7.66780E-01    4.59510E+00      1.26660E+01
 443     2.41200E+02   -2.15270E+02      7.66620E-01    4.38060E+00      1.20920E+01
 444     2.28505E+02   -2.15270E+02      7.24670E-01    3.26290E+00      0.00000E+00
 445     2.15809E+02   -2.15270E+02      2.48140E-01    1.51770E+01      0.00000E+00
 446     2.03114E+02   -2.15270E+02      8.53240E-01    1.16910E+01      0.00000E+00
 447     1.90419E+02   -2.15270E+02      1.43630E+00    1.03740E+01      0.00000E+00
 448     1.77724E+02   -2.15270E+02      2.93400E+00    9.87790E+00      3.16730E+00
 449     1.65029E+02   -2.15270E+02      3.69440E+00    9.84640E+00      5.64490E+00
 450     1.52334E+02   -2.15270E+02      3.45170E+00    1.00310E+01      4.90570E+00
 451     1.39639E+02   -2.15270E+02      4.50290E+00    1.05580E+01      7.29240E+00
 452     1.26944E+02   -2.15270E+02      4.00150E+00    9.42980E+00      5.67990E+00
 453     1.14249E+02   -2.15270E+02      4.93840E+00    1.04430E+01      4.90800E+00
 454     1.01553E+02   -2.15270E+02      4.21010E+00    1.12200E+01      2.04070E+00
 455     8.88580E+01   -2.15270E+02      4.46940E+00    1.05990E+01      2.18470E+00
 456     7.61630E+01   -2.15270E+02      4.65600E+00    9.76440E+00      4.74320E+00
 457     6.34680E+01   -2.15270E+02      5.25210E+00    9.79260E+00      6.22210E+00
 458     5.07730E+01   -2.15270E+02      6.74840E+00    1.00780E+01      5.53050E+00
 459     3.80780E+01   -2.15270E+02      7.63990E+00    1.01740E+01      4.00830E+00
 460     2.53830E+01   -2.15270E+02      1.02890E+01    1.01900E+01      4.46050E+00
 461     1.26880E+01   -2.15270E+02      1.21640E+01    1.01730E+01      3.82220E+00
 462    -8.00000E-03   -2.15270E+02      1.32620E+01    9.56120E+00      4.13310E+00
 463    -1.27030E+01   -2.15270E+02      1.28140E+01    9.26050E+00      3.99850E+00
 464    -2.53980E+01   -2.15270E+02      1.50000E+01    9.16090E+00      4.71310E+00
 465    -3.80930E+01   -2.15270E+02      1.61910E+01    9.20120E+00      4.66000E+00
 466    -5.07880E+01   -2.15270E+02      1.57160E+01    9.07880E+00      4.69940E+00
 467    -6.34830E+01   -2.15270E+02      1.40310E+01    8.95640E+00      4.46430E+00
 468    -7.61780E+01   -2.15270E+02      1.01670E+01    9.39060E+00      5.99460E+00
 469    -8.88730E+01   -2.15270E+02      4.13880E+00    8.73130E+00      0.00000E+00
 470    -1.01569E+02   -2.15270E+02      3.50760E+00    9.60730E+00      3.36640E+00
 471    -1.14264E+02   -2.15270E+02      2.56520E+00    1.05370E+01      6.01590E+00
 472    -1.26959E+02   -2.15270E+02      1.88390E+00    9.82250E+00      5.03820E+00
 473    -1.39654E+02   -2.15270E+02      1.38030E+00    7.23140E+00      7.16810E+00
 474    -1.52349E+02   -2.15270E+02      1.38180E+00    1.08420E+01      8.83900E+00
 475    -1.65044E+02   -2.15270E+02      7.86590E-01    1.12230E+01      7.35000E+00
 476    -1.77739E+02   -2.15270E+02      5.66400E-01    1.16080E+01      1.07820E+01
 477    -1.90434E+02   -2.15270E+02      7.70860E-01    1.16550E+01      3.53460E+00
 478    -2.03129E+02   -2.15270E+02     -2.78070E-01    2.79590E+00      1.11080E+01
 479    -2.15825E+02   -2.15270E+02      5.79300E-01    2.04520E+00      0.00000E+00
 480    -2.28520E+02   -2.15270E+02      1.53650E-01    3.35300E+01      0.00000E+00
 481    -2.41215E+02   -2.15270E+02      6.04660E-01    8.84840E+00      6.90020E+00
 482    -2.53910E+02   -2.15270E+02      6.88880E-01    7.87750E+00      7.67840E+00
 483    -2.53910E+02   -2.02575E+02      8.21790E-01    3.61290E+00      0.00000E+00
 484    -2.41215E+02   -2.02575E+02      6.77550E-01    3.39250E+00      0.00000E+00
 485    -2.28520E+02   -2.02575E+02     -7.12130E-01    1.14180E+01      1.17030E+01
 486    -2.15825E+02   -2.02575E+02     -5.17780E-01    1.28300E+01      1.51680E+01
 487    -2.03129E+02   -2.02575E+02     -2.68920E-01    1.12030E+01      0.00000E+00
 488    -1.90434E+02   -2.02575E+02      1.94440E-01    3.36660E+00      0.00000E+00
 489    -1.77739E+02   -2.02575E+02     -3.94560E-01    5.03260E+00      1.87780E+01
 490    -1.65044E+02   -2.02575E+02      6.94470E-01    5.93450E+00      0.00000E+00
 491    -1.52349E+02   -2.02575E+02      1.04340E+00    6.95080E+00      3.91960E+00
 492    -1.39654E+02   -2.02575E+02      8.80000E-01    7.62320E+00      0.00000E+00
 493    -1.26959E+02   -2.02575E+02      1.34520E+00    1.01060E+01      6.57290E+00
 494    -1.14264E+02   -2.02575E+02      3.27940E+00    8.32380E+00      4.28500E+00
 495    -1.01569E+02   -2.02575E+02      4.53600E+00    9.50380E+00      5.57880E+00
 496    -8.88730E+01   -2.02575E+02      5.90580E+00    9.52990E+00      5.45330E+00
 497    -7.61780E+01   -2.02575E+02      8.95570E+00    9.30980E+00      4.45860E+00
 498    -6.34830E+01   -2.02575E+02      1.27090E+01    8.97020E+00      5.41630E+00
 499    -5.07880E+01   -2.02575E+02      1.40010E+01    8.80680E+00      4.59310E+00
 500    -3.80930E+01   -2.02575E+02      1.44320E+01    9.28590E+00      5.35460E+00
 501    -2.53980E+01   -2.02575E+02      1.61940E+01    9.33500E+00      5.18350E+00
 502    -1.27030E+01   -2.02575E+02      1.51820E+01    9.07720E+00      4.11140E+00
 503    -8.00000E-03   -2.02575E+02      1.41180E+01    9.54790E+00      4.34380E+00
 504     1.26880E+01   -2.02575E+02      1.57430E+01    9.94920E+00      4.91540E+00
 505     2.53830E+01   -2.02575E+02      1.52480E+01    1.03490E+01      3.79220E+00
 506     3.80780E+01   -2.02575E+02      1.19030E+01    1.04020E+01      4.08350E+00
 507     5.07730E+01   -2.02575E+02      1.00590E+01    1.01290E+01      4.63300E+00
 508     6.34680E+01   -2.02575E+02      7.44260E+00    1.02120E+01      4.32320E+00
 509     7.61630E+01   -2.02575E+02      7.51500E+00    1.02240E+01      5.03050E+00
 510     8.88580E+01   -2.02575E+02      7.43290E+00    1.02720E+01      4.75670E+00
 511     1.01553E+02   -2.02575E+02      7.03760E+00    1.00470E+01      5.74000E+00
 512     1.14249E+02   -2.02575E+02      5.77060E+00    9.96090E+00      5.64940E+00
 513     1.26944E+02   -2.02575E+02      5.45960E+00    9.54880E+00      5.41630E+00
 514     1.39639E+02   -2.02575E+02      5.37570E+00    1.01310E+01      5.74100E+00
 515     1.52334E+02   -2.02575E+02      4.23940E+00    1.05430E+01      4.02220E+00
 516     1.65029E+02   -2.02575E+02      5.26980E+00    1.05340E+01      7.12590E+00
 517     1.77724E+02   -2.02575E+02      3.17440E+00    1.10070E+01      4.75900E+00
 518     1.90419E+02   -2.02575E+02      2.35500E+00    8.42190E+00      4.60100E+00
 519     2.03114E+02   -2.02575E+02      7.72380E-01    1.58460E+01      0.00000E+00
 520     2.15809E+02   -2.02575E+02      6.95300E-01    6.82130E+00      9.87840E+00
 521     2.28505E+02   -2.02575E+02      2.47850E-02   -7.23410E+01      0.00000E+00
 522     2.41200E+02   -2.02575E+02      9.02331E-02    2.51930E+00      0.00000E+00
 523     2.53895E+02   -2.02575E+02      2.48060E-02   -2.27890E+01      0.00000E+00
 524     2.53895E+02   -1.89880E+02     -1.24800E-01   -1.29800E+01      0.00000E+00
 525     2.41200E+02   -1.89880E+02     -1.87010E-01   -5.81380E+00      0.00000E+00
 526     2.28505E+02   -1.89880E+02      4.39670E-01    8.13050E+00      0.00000E+00
 527     2.15809E+02   -1.89880E+02      9.71630E-01    1.01540E+01      4.05400E+00
 528     2.03114E+02   -1.89880E+02      1.76220E+00    1.05880E+01      2.55130E+00
 529     1.90419E+02   -1.89880E+02      3.26760E+00    1.07000E+01      4.22130E+00
 530     1.77724E+02   -1.89880E+02      5.05120E+00    1.12330E+01      4.73370E+00
 531     1.65029E+02   -1.89880E+02      5.35490E+00    1.12790E+01      2.77460E+00
 532     1.52334E+02   -1.89880E+02      6.69630E+00    1.03890E+01      6.94260E+00
 533     1.39639E+02   -1.89880E+02      7.18630E+00    1.03280E+01      6.32800E+00
 534     1.26944E+02   -1.89880E+02      6.54740E+00    1.02810E+01      5.14130E+00
 535     1.14249E+02   -1.89880E+02      7.67900E+00    1.03570E+01      4.67560E+00
 536     1.01553E+02   -1.89880E+02      1.01570E+01    1.00810E+01      5.98380E+00
 537     8.88580E+01   -1.89880E+02      1.16660E+01    1.02500E+01      3.73730E+00
 538     7.61630E+01   -1.89880E+02      1.24320E+01    1.02530E+01      4.37390E+00
 539     6.34680E+01   -1.89880E+02      1.23920E+01    1.05300E+01      4.77950E+00
 540     5.07730E+01   -1.89880E+02      1.62040E+01    1.03880E+01      5.15330E+00
 541     3.80780E+01   -1.89880E+02      1.77880E+01    1.04110E+01      4.43230E+00
 542     2.53830E+01   -1.89880E+02      2.07160E+01    1.04090E+01      4.31420E+00
 543     1.26880E+01   -1.89880E+02      1.70560E+01    1.00660E+01      4.48550E+00
 544    -8.00000E-03   -1.89880E+02      1.61010E+01    9.73470E+00      4.74380E+00
 545    -1.27030E+01   -1.89880E+02      1.74200E+01    9.20220E+00      4.47490E+00
 546    -2.53980E+01   -1.89880E+02      1.44930E+01    9.19590E+00      4.92840E+00
 547    -3.80930E+01   -1.89880E+02      1.16320E+01    9.04440E+00      5.55970E+00
 548    -5.07880E+01   -1.89880E+02      1.06150E+01    8.88900E+00      5.19480E+00
 549    -6.34830E+01   -1.89880E+02      9.38790E+00    8.95040E+00      6.24670E+00
 550    -7.61780E+01   -1.89880E+02      7.88450E+00    8.88260E+00      4.38290E+00
 551    -8.88730E+01   -1.89880E+02      6.73770E+00    8.84700E+00      5.88080E+00
 552    -1.01569E+02   -1.89880E+02      4.96930E+00    9.87820E+00      5.74390E+00
 553    -1.14264E+02   -1.89880E+02      4.38450E+00    1.02750E+01      7.01260E+00
 554    -1.26959E+02   -1.89880E+02      2.20950E+00    1.06640E+01      0.00000E+00
 555    -1.39654E+02   -1.89880E+02      1.80780E+00    5.78230E+00      0.00000E+00
 556    -1.52349E+02   -1.89880E+02      7.30010E-01    4.19240E+00      0.00000E+00
 557    -1.65044E+02   -1.89880E+02      3.06690E-01    2.44700E+01      0.00000E+00
 558    -1.77739E+02   -1.89880E+02      2.58470E-01    2.20410E+01      0.00000E+00
 559    -1.90434E+02   -1.89880E+02      6.09780E-01    4.06010E+00      0.00000E+00
 560    -2.03129E+02   -1.89880E+02      2.83870E-01    9.46900E-01      0.00000E+00
 561    -2.15825E+02   -1.89880E+02      2.13278E-02   -1.59080E+01      0.00000E+00
 562    -2.28520E+02   -1.89880E+02     -5.47270E-01    6.65000E+00      9.66100E+00
 563    -2.41215E+02   -1.89880E+02      6.42620E-01    4.40140E+00      0.00000E+00
 564    -2.53910E+02   -1.89880E+02      9.16550E-01    4.11600E+00      0.00000E+00
 565    -2.53910E+02   -1.77185E+02      1.02830E+00    9.55670E+00      1.40990E+01
 566    -2.41215E+02   -1.77185E+02      9.93790E-01    1.00790E+01      1.44590E+01
 567    -2.28520E+02   -1.77185E+02      1.00000E+00    1.08770E+01      1.46410E+01
 568    -2.15825E+02   -1.77185E+02      1.86240E-01    9.19650E+00      1.00020E+01
 569    -2.03129E+02   -1.77185E+02      6.94340E-01    1.22540E+01      9.19830E+00
 570    -1.90434E+02   -1.77185E+02      4.29410E-01    4.90000E+00      0.00000E+00
 571    -1.77739E+02   -1.77185E+02      7.08110E-01    9.24890E+00      0.00000E+00
 572    -1.65044E+02   -1.77185E+02      1.12040E+00    8.48760E+00      0.00000E+00
 573    -1.52349E+02   -1.77185E+02      1.11210E+00    7.09030E+00      0.00000E+00
 574    -1.39654E+02   -1.77185E+02      2.05900E+00    8.59520E+00      6.16670E+00
 575    -1.26959E+02   -1.77185E+02      2.76800E+00    1.05360E+01      4.19010E+00
 576    -1.14264E+02   -1.77185E+02      4.71160E+00    9.55930E+00      8.28000E+00
 577    -1.01569E+02   -1.77185E+02      5.29100E+00    9.67730E+00      6.35180E+00
 578    -8.88730E+01   -1.77185E+02      7.73510E+00    8.96710E+00      6.75140E+00
 579    -7.61780E+01   -1.77185E+02      8.59660E+00    9.15400E+00      6.91360E+00
 580    -6.34830E+01   -1.77185E+02      8.28950E+00    8.49100E+00      6.07960E+00
 581    -5.07880E+01   -1.77185E+02      8.11270E+00    8.20890E+00      4.01530E+00
 582    -3.80930E+01   -1.77185E+02      1.11380E+01    8.70150E+00      5.39980E+00
 583    -2.53980E+01   -1.77185E+02      1.50940E+01    8.69550E+00      4.57910E+00
 584    -1.27030E+01   -1.77185E+02      1.92940E+01    9.43340E+00      5.73230E+00
 585    -8.00000E-03   -1.77185E+02      2.02880E+01    9.58330E+00      5.19480E+00
 586     1.26880E+01   -1.77185E+02      2.03170E+01    9.88990E+00      5.64990E+00
 587     2.53830E+01   -1.77185E+02      2.33990E+01    1.02460E+01      4.93180E+00
 588     3.80780E+01   -1.77185E+02      2.44120E+01    1.04480E+01      4.98760E+00
 589     5.07730E+01   -1.77185E+02      2.23970E+01    1.03820E+01      5.20390E+00
 590     6.34680E+01   -1.77185E+02      2.11110E+01    1.04610E+01      5.20880E+00
 591     7.61630E+01   -1.77185E+02      1.70820E+01    1.06460E+01      4.85370E+00
 592     8.88580E+01   -1.77185E+02      1.54470E+01    1.06300E+01      4.99040E+00
 593     1.01553E+02   -1.77185E+02      1.35940E+01    1.03830E+01      5.79670E+00
 594     1.14249E+02   -1.77185E+02      1.05930E+01    1.07840E+01      4.41650E+00
 595     1.26944E+02   -1.77185E+02      8.28390E+00    1.04100E+01      6.72160E+00
 596     1.39639E+02   -1.77185E+02      8.05560E+00    1.08300E+01      5.21620E+00
 597     1.52334E+02   -1.77185E+02      7.47730E+00    1.06750E+01      5.12450E+00
 598     1.65029E+02   -1.77185E+02      6.58810E+00    1.09050E+01      4.48300E+00
 599     1.77724E+02   -1.77185E+02      6.04590E+00    1.05440E+01      5.37440E+00
 600     1.90419E+02   -1.77185E+02      4.57100E+00    1.06500E+01      6.95500E+00
 601     2.03114E+02   -1.77185E+02      2.22300E+00    8.93160E+00      4.51890E+00
 602     2.15809E+02   -1.77185E+02      1.37760E+00    9.76660E+00      4.17280E+00
 603     2.28505E+02   -1.77185E+02      5.86640E-01    8.65440E+00      5.16300E+00
 604     2.41200E+02   -1.77185E+02      3.16550E-01    9.74430E+00      0.00000E+00
 605     2.53895E+02   -1.77185E+02      3.36410E-01    9.50250E+00      0.00000E+00
 606     2.53895E+02   -1.64489E+02      7.25400E-01    1.41300E+01      0.00000E+00
 607     2.41200E+02   -1.64489E+02      7.13810E-01    1.40450E+01      0.00000E+00
 608     2.28505E+02   -1.64489E+02      5.97560E-01    9.65340E+00      0.00000E+00
 609     2.15809E+02   -1.64489E+02      2.45160E+00    1.02330E+01      8.52880E+00
 610     2.03114E+02   -1.64489E+02      2.94510E+00    1.04780E+01      2.51270E+00
 611     1.90419E+02   -1.64489E+02      5.17460E+00    1.07260E+01      6.52560E+00
 612     1.77724E+02   -1.64489E+02      6.47320E+00    1.02640E+01      6.08830E+00
 613     1.65029E+02   -1.64489E+02      7.77280E+00    1.04580E+01      6.38940E+00
 614     1.52334E+02   -1.64489E+02      8.26600E+00    1.09630E+01      4.10740E+00
 615     1.39639E+02   -1.64489E+02      9.06860E+00    1.05130E+01      6.61820E+00
 616     1.26944E+02   -1.64489E+02      1.14230E+01    1.01340E+01      6.35480E+00
 617     1.14249E+02   -1.64489E+02      1.26820E+01    1.09890E+01      5.01880E+00
 618     1.01553E+02   -1.64489E+02      1.55560E+01    1.06840E+01      4.76900E+00
 619     8.88580E+01   -1.64489E+02      1.91830E+01    1.07960E+01      4.53680E+00
 620     7.61630E+01   -1.64489E+02      2.16910E+01    1.08280E+01      4.80460E+00
 621     6.34680E+01   -1.64489E+02      2.60600E+01    1.07370E+01      5.00430E+00
 622     5.07730E+01   -1.64489E+02      2.62740E+01    1.04130E+01      5.23070E+00
 623     3.80780E+01   -1.64489E+02      2.67210E+01    1.05380E+01      4.95610E+00
 624     2.53830E+01   -1.64489E+02      2.21500E+01    1.00460E+01      4.41590E+00
 625     1.26880E+01   -1.64489E+02      2.38210E+01    9.94750E+00      5.65380E+00
 626    -8.00000E-03   -1.64489E+02      2.20310E+01    9.72440E+00      5.49860E+00
 627    -1.27030E+01   -1.64489E+02      1.98040E+01    8.98900E+00      5.88030E+00
 628    -2.53980E+01   -1.64489E+02      1.60690E+01    8.56190E+00      4.76550E+00
 629    -3.80930E+01   -1.64489E+02      1.16150E+01    8.38570E+00      5.01940E+00
 630    -5.07880E+01   -1.64489E+02      9.90070E+00    8.49400E+00      5.26420E+00
 631    -6.34830E+01   -1.64489E+02      9.22390E+00    8.19560E+00      4.87320E+00
 632    -7.61780E+01   -1.64489E+02      9.68200E+00    8.54510E+00      5.88270E+00
 633    -8.88730E+01   -1.64489E+02      8.14560E+00    9.35440E+00      6.33060E+00
 634    -1.01569E+02   -1.64489E+02      5.92690E+00    9.76370E+00      7.33550E+00
 635    -1.14264E+02   -1.64489E+02      4.95300E+00    9.55600E+00      6.18070E+00
 636    -1.26959E+02   -1.64489E+02      2.93100E+00    1.00180E+01      3.54330E+00
 637    -1.39654E+02   -1.64489E+02      1.87060E+00    1.02860E+01      1.66740E+00
 638    -1.52349E+02   -1.64489E+02      1.48110E+00    8.13850E+00      4.57790E+00
 639    -1.65044E+02   -1.64489E+02      1.94660E+00    9.32830E+00      5.59480E+00
 640    -1.77739E+02   -1.64489E+02      3.73250E-01    4.07410E+00      0.00000E+00
 641    -1.90434E+02   -1.64489E+02      1.07720E+00    8.32040E+00      0.00000E+00
 642    -2.03129E+02   -1.64489E+02      4.10900E-01    1.16160E+01      0.00000E+00
 643    -2.15825E+02   -1.64489E+02     -3.09750E-01    8.65790E+00      1.93980E+01
 644    -2.28520E+02   -1.64489E+02      7.19731E-02    1.46000E+01      0.00000E+00
 645    -2.41215E+02   -1.64489E+02     -2.84350E-01    2.38660E+01      0.00000E+00
 646    -2.53910E+02   -1.64489E+02     -2.94850E-01    2.51580E+01      0.00000E+00
 647    -2.53910E+02   -1.51794E+02      7.51940E-01    1.10500E+01      1.43050E+01
 648    -2.41215E+02   -1.51794E+02      7.25020E-01    1.09960E+01      1.47860E+01
 649    -2.28520E+02   -1.51794E+02      2.51790E-01    1.27110E+01      1.32930E+01
 650    -2.15825E+02   -1.51794E+02      6.64500E-01    7.62170E+00      1.05110E+01
 651    -2.03129E+02   -1.51794E+02      8.63840E-01    1.58960E+01      0.00000E+00
 652    -1.90434E+02   -1.51794E+02      8.38050E-01    1.45090E+01      0.00000E+00
 653    -1.77739E+02   -1.51794E+02      1.73900E+00    1.02880E+01      1.02940E+01
 654    -1.65044E+02   -1.51794E+02      2.03690E+00    9.46430E+00      8.07040E+00
 655    -1.52349E+02   -1.51794E+02      1.53170E+00    1.02550E+01      0.00000E+00
 656    -1.39654E+02   -1.51794E+02      2.48800E+00    8.92540E+00      6.23420E+00
 657    -1.26959E+02   -1.51794E+02      3.19570E+00    9.73880E+00      3.72160E+00
 658    -1.14264E+02   -1.51794E+02      6.17590E+00    9.72880E+00      7.02850E+00
 659    -1.01569E+02   -1.51794E+02      7.07630E+00    9.22040E+00      6.12950E+00
 660    -8.88730E+01   -1.51794E+02      9.27830E+00    9.17060E+00      5.60470E+00
 661    -7.61780E+01   -1.51794E+02      1.21110E+01    8.33680E+00      6.21450E+00
 662    -6.34830E+01   -1.51794E+02      1.11030E+01    8.12030E+00      2.91390E+00
 663    -5.07880E+01   -1.51794E+02      1.37080E+01    8.27950E+00      5.18620E+00
 664    -3.80930E+01   -1.51794E+02      1.38390E+01    8.38340E+00      4.74430E+00
 665    -2.53980E+01   -1.51794E+02      1.82140E+01    8.46240E+00      5.10260E+00
 666    -1.27030E+01   -1.51794E+02      2.01340E+01    8.90730E+00      5.58830E+00
 667    -8.00000E-03   -1.51794E+02      2.31170E+01    9.61630E+00      5.81400E+00
 668     1.26880E+01   -1.51794E+02      2.27630E+01    1.00770E+01      5.45630E+00
 669     2.53830E+01   -1.51794E+02      2.03170E+01    1.00530E+01      5.17540E+00
 670     3.80780E+01   -1.51794E+02      2.19060E+01    1.01410E+01      5.56920E+00
 671     5.07730E+01   -1.51794E+02      2.43900E+01    1.03440E+01      5.63060E+00
 672     6.34680E+01   -1.51794E+02      2.51260E+01    1.07470E+01      4.78830E+00
 673     7.61630E+01   -1.51794E+02      2.51270E+01    1.09740E+01      5.47930E+00
 674     8.88580E+01   -1.51794E+02      2.28280E+01    1.10050E+01      4.92280E+00
 675     1.01553E+02   -1.51794E+02      1.92200E+01    1.07800E+01      5.42760E+00
 676     1.14249E+02   -1.51794E+02      1.55930E+01    1.08300E+01      5.87030E+00
 677     1.26944E+02   -1.51794E+02      1.25820E+01    1.09440E+01      4.78830E+00
 678     1.39639E+02   -1.51794E+02      9.81470E+00    1.07130E+01      4.83640E+00
 679     1.52334E+02   -1.51794E+02      6.91150E+00    1.09800E+01      3.76340E+00
 680     1.65029E+02   -1.51794E+02      6.31010E+00    1.05820E+01      5.49410E+00
 681     1.77724E+02   -1.51794E+02      5.64330E+00    1.08760E+01      4.02570E+00
 682     1.90419E+02   -1.51794E+02      5.10040E+00    1.00030E+01      5.84560E+00
 683     2.03114E+02   -1.51794E+02      3.74040E+00    1.07600E+01      7.16340E+00
 684     2.15809E+02   -1.51794E+02      1.29240E+00    5.79020E+00      0.00000E+00
 685     2.28505E+02   -1.51794E+02      1.22680E+00    6.01170E+00      0.00000E+00
 686     2.41200E+02   -1.51794E+02      9.81720E-01    1.18180E+01      0.00000E+00
 687     2.53895E+02   -1.51794E+02      1.01440E+00    1.21060E+01      0.00000E+00
 688     2.53895E+02   -1.39099E+02      1.64650E+00    1.16180E+01      0.00000E+00
 689     2.41200E+02   -1.39099E+02      1.58540E+00    1.13300E+01      0.00000E+00
 690     2.28505E+02   -1.39099E+02      9.04430E-01    1.13360E+00      0.00000E+00
 691     2.15809E+02   -1.39099E+02      2.57750E+00    8.23180E+00      5.85700E+00
 692     2.03114E+02   -1.39099E+02      4.37060E+00    1.03370E+01      3.56840E+00
 693     1.90419E+02   -1.39099E+02      4.72860E+00    1.04040E+01      3.33970E+00
 694     1.77724E+02   -1.39099E+02      6.11080E+00    1.09600E+01      5.02660E+00
 695     1.65029E+02   -1.39099E+02      6.62540E+00    9.51650E+00      3.03320E+00
 696     1.52334E+02   -1.39099E+02      8.36650E+00    1.06260E+01      5.03660E+00
 697     1.39639E+02   -1.39099E+02      1.03990E+01    1.05170E+01      4.19740E+00
 698     1.26944E+02   -1.39099E+02      1.39530E+01    1.04410E+01      4.74550E+00
 699     1.14249E+02   -1.39099E+02      2.06770E+01    1.09000E+01      5.97500E+00
 700     1.01553E+02   -1.39099E+02      2.14130E+01    1.10090E+01      3.99370E+00
 701     8.88580E+01   -1.39099E+02      2.37910E+01    1.10800E+01      4.85660E+00
 702     7.61630E+01   -1.39099E+02      2.37010E+01    1.10930E+01      5.45430E+00
 703     6.34680E+01   -1.39099E+02      2.12570E+01    1.08480E+01      4.78360E+00
 704     5.07730E+01   -1.39099E+02      2.03170E+01    1.00400E+01      5.91910E+00
 705     3.80780E+01   -1.39099E+02      1.96390E+01    9.74560E+00      5.62910E+00
 706     2.53830E+01   -1.39099E+02      1.90180E+01    9.86410E+00      4.28110E+00
 707     1.26880E+01   -1.39099E+02      2.15970E+01    9.76120E+00      5.76870E+00
 708    -8.00000E-03   -1.39099E+02      2.48860E+01    9.57270E+00      5.01430E+00
 709    -1.27030E+01   -1.39099E+02      2.41350E+01    9.07970E+00      5.50780E+00
 710    -2.53980E+01   -1.39099E+02      1.94770E+01    8.44870E+00      4.75610E+00
 711    -3.80930E+01   -1.39099E+02      1.69290E+01    8.41120E+00      4.78830E+00
 712    -5.07880E+01   -1.39099E+02      1.69670E+01    8.15430E+00      4.35280E+00
 713    -6.34830E+01   -1.39099E+02      1.58630E+01    7.91330E+00      4.97190E+00
 714    -7.61780E+01   -1.39099E+02      1.49740E+01    7.77820E+00      4.76610E+00
 715    -8.88730E+01   -1.39099E+02      1.30610E+01    8.39410E+00      5.46660E+00
 716    -1.01569E+02   -1.39099E+02      1.09550E+01    8.70750E+00      5.56820E+00
 717    -1.14264E+02   -1.39099E+02      7.75190E+00    9.51830E+00      7.26670E+00
 718    -1.26959E+02   -1.39099E+02      4.06800E+00    8.91170E+00      4.08010E+00
 719    -1.39654E+02   -1.39099E+02      2.72600E+00    8.95610E+00      6.79630E+00
 720    -1.52349E+02   -1.39099E+02      2.13540E+00    1.00920E+01      2.25390E+00
 721    -1.65044E+02   -1.39099E+02      1.30630E+00    9.98850E+00      0.00000E+00
 722    -1.77739E+02   -1.39099E+02      1.57000E+00    8.76080E+00      7.28740E+00
 723    -1.90434E+02   -1.39099E+02      7.06770E-01    1.37750E+01      0.00000E+00
 724    -2.03129E+02   -1.39099E+02      2.54870E-01    9.47740E+00      0.00000E+00
 725    -2.15825E+02   -1.39099E+02      1.07990E+00    1.07400E+01      9.77470E+00
 726    -2.28520E+02   -1.39099E+02     -1.21952E-02   -5.11460E+01      0.00000E+00
 727    -2.41215E+02   -1.39099E+02      3.07350E-01    1.47060E+00      1.29240E+01
 728    -2.53910E+02   -1.39099E+02      2.56220E-01   -2.17400E+00      0.00000E+00
 729    -2.53910E+02   -1.26404E+02     -6.15710E-01    7.59000E+00      1.46230E+01
 730    -2.41215E+02   -1.26404E+02     -5.84540E-01    7.33670E+00      1.47850E+01
 731    -2.28520E+02   -1.26404E+02     -2.12750E-01    3.40360E+00      1.49830E+01
 732    -2.15825E+02   -1.26404E+02      6.63760E-01    8.95600E+00      4.24900E+00
 733    -2.03129E+02   -1.26404E+02      1.36090E+00    8.15680E+00      1.01020E+01
 734    -1.90434E+02   -1.26404E+02      7.83060E-01    8.95910E+00      0.00000E+00
 735    -1.77739E+02   -1.26404E+02      1.98130E+00    8.77140E+00      1.29630E+00
 736    -1.65044E+02   -1.26404E+02      2.20180E+00    9.42710E+00      7.68670E+00
 737    -1.52349E+02   -1.26404E+02      2.78030E+00    8.77870E+00      6.77740E+00
 738    -1.39654E+02   -1.26404E+02      4.11790E+00    9.15730E+00      5.13590E+00
 739    -1.26959E+02   -1.26404E+02      6.20630E+00    9.08470E+00      5.27900E+00
 740    -1.14264E+02   -1.26404E+02      9.14630E+00    9.17280E+00      6.81440E+00
 741    -1.01569E+02   -1.26404E+02      1.32940E+01    8.52150E+00      5.48540E+00
 742    -8.88730E+01   -1.26404E+02      1.59490E+01    8.38670E+00      5.72450E+00
 743    -7.61780E+01   -1.26404E+02      1.78480E+01    7.84450E+00      5.51280E+00
 744    -6.34830E+01   -1.26404E+02      1.91500E+01    7.68670E+00      4.01390E+00
 745    -5.07880E+01   -1.26404E+02      2.01520E+01    8.01170E+00      3.82220E+00
 746    -3.80930E+01   -1.26404E+02      2.17670E+01    8.39970E+00      5.00660E+00
 747    -2.53980E+01   -1.26404E+02      2.41560E+01    8.46950E+00      5.16300E+00
 748    -1.27030E+01   -1.26404E+02      2.95660E+01    8.89840E+00      5.83700E+00
 749    -8.00000E-03   -1.26404E+02      2.75360E+01    9.30950E+00      5.64840E+00
 750     1.26880E+01   -1.26404E+02      2.23010E+01    9.24930E+00      4.89210E+00
 751     2.53830E+01   -1.26404E+02      2.03450E+01    9.34830E+00      5.39820E+00
 752     3.80780E+01   -1.26404E+02      1.45530E+01    9.39300E+00      5.40440E+00
 753     5.07730E+01   -1.26404E+02      1.35940E+01    1.01470E+01      5.63650E+00
 754     6.34680E+01   -1.26404E+02      1.38180E+01    1.09490E+01      4.25490E+00
 755     7.61630E+01   -1.26404E+02      1.63780E+01    1.11320E+01      5.18620E+00
 756     8.88580E+01   -1.26404E+02      2.02570E+01    1.10880E+01      4.21670E+00
 757     1.01553E+02   -1.26404E+02      2.10550E+01    1.06750E+01      4.10940E+00
 758     1.14249E+02   -1.26404E+02      2.30750E+01    1.04720E+01      5.14510E+00
 759     1.26944E+02   -1.26404E+02      1.78640E+01    1.05710E+01      4.82540E+00
 760     1.39639E+02   -1.26404E+02      1.45640E+01    1.08860E+01      4.35030E+00
 761     1.52334E+02   -1.26404E+02      1.00580E+01    1.05650E+01      4.12160E+00
 762     1.65029E+02   -1.26404E+02      7.72270E+00    1.07730E+01      2.01730E+00
 763     1.77724E+02   -1.26404E+02      6.68210E+00    1.09210E+01      5.76140E+00
 764     1.90419E+02   -1.26404E+02      5.64120E+00    1.12540E+01      3.36060E+00
 765     2.03114E+02   -1.26404E+02      5.18870E+00    1.05920E+01      6.04280E+00
 766     2.15809E+02   -1.26404E+02      3.12640E+00    1.04550E+01      1.30060E+00
 767     2.28505E+02   -1.26404E+02      2.45790E+00    8.32520E+00      0.00000E+00
 768     2.41200E+02   -1.26404E+02      1.75950E+00    9.02820E+00      5.14190E+00
 769     2.53895E+02   -1.26404E+02      1.71530E+00    9.16320E+00      4.75840E+00
 770     2.53895E+02   -1.13709E+02      2.71930E+00    9.39730E+00      3.34810E+00
 771     2.41200E+02   -1.13709E+02      2.78180E+00    9.49640E+00      4.92620E+00
 772     2.28505E+02   -1.13709E+02      3.29910E+00    7.85250E+00      8.17620E+00
 773     2.15809E+02   -1.13709E+02      2.60130E+00    1.05900E+01      0.00000E+00
 774     2.03114E+02   -1.13709E+02      4.42720E+00    1.05410E+01      4.47050E+00
 775     1.90419E+02   -1.13709E+02      5.12570E+00    1.04200E+01      4.09510E+00
 776     1.77724E+02   -1.13709E+02      6.77330E+00    1.06900E+01      5.48030E+00
 777     1.65029E+02   -1.13709E+02      1.01400E+01    1.06630E+01      7.11260E+00
 778     1.52334E+02   -1.13709E+02      1.41880E+01    1.09060E+01      4.62160E+00
 779     1.39639E+02   -1.13709E+02      1.95800E+01    1.05820E+01      4.67080E+00
 780     1.26944E+02   -1.13709E+02      2.31320E+01    1.05470E+01      4.82310E+00
 781     1.14249E+02   -1.13709E+02      2.15330E+01    1.04410E+01      5.31270E+00
 782     1.01553E+02   -1.13709E+02      1.53260E+01    1.06250E+01      4.65170E+00
 783     8.88580E+01   -1.13709E+02      1.26640E+01    1.12100E+01      4.19280E+00
 784     7.61630E+01   -1.13709E+02      1.23370E+01    1.08050E+01      5.07960E+00
 785     6.34680E+01   -1.13709E+02      1.14390E+01    1.12660E+01      5.82160E+00
 786     5.07730E+01   -1.13709E+02      9.75810E+00    1.10330E+01      5.63150E+00
 787     3.80780E+01   -1.13709E+02      1.03140E+01    9.97920E+00      5.00820E+00
 788     2.53830E+01   -1.13709E+02      1.50290E+01    9.54380E+00      5.40440E+00
 789     1.26880E+01   -1.13709E+02      2.06040E+01    9.21260E+00      4.46110E+00
 790    -8.00000E-03   -1.13709E+02      3.06490E+01    9.22650E+00      5.19910E+00
 791    -1.27030E+01   -1.13709E+02      3.43640E+01    8.69830E+00      5.88130E+00
 792    -2.53980E+01   -1.13709E+02      3.33590E+01    8.48200E+00      5.57830E+00
 793    -3.80930E+01   -1.13709E+02      3.02040E+01    8.62250E+00      5.44460E+00
 794    -5.07880E+01   -1.13709E+02      2.36970E+01    8.06840E+00      4.69470E+00
 795    -6.34830E+01   -1.13709E+02      2.30250E+01    7.85900E+00      5.09880E+00
 796    -7.61780E+01   -1.13709E+02      2.05930E+01    7.92410E+00      5.44150E+00
 797    -8.88730E+01   -1.13709E+02      1.69220E+01    7.98930E+00      4.27980E+00
 798    -1.01569E+02   -1.13709E+02      1.36140E+01    8.12480E+00      3.93730E+00
 799    -1.14264E+02   -1.13709E+02      1.03720E+01    8.47230E+00      6.07370E+00
 800    -1.26959E+02   -1.13709E+02      7.00230E+00    8.27640E+00      6.21450E+00
 801    -1.39654E+02   -1.13709E+02      4.87770E+00    8.59310E+00      6.86860E+00
 802    -1.52349E+02   -1.13709E+02      3.19020E+00    7.81120E+00      2.61930E+00
 803    -1.65044E+02   -1.13709E+02      1.61810E+00    5.85250E+00      0.00000E+00
 804    -1.77739E+02   -1.13709E+02      5.01560E-01    7.48150E-01      0.00000E+00
 805    -1.90434E+02   -1.13709E+02      1.59210E+00    9.08130E+00      1.93110E+00
 806    -2.03129E+02   -1.13709E+02      1.73790E+00    1.13490E+01      1.32830E+01
 807    -2.15825E+02   -1.13709E+02      1.37050E-01   -5.30560E+00      0.00000E+00
 808    -2.28520E+02   -1.13709E+02      6.56020E-01    1.01190E+01      5.04040E+00
 809    -2.41215E+02   -1.13709E+02      9.80360E-01    9.90860E+00      9.76040E+00
 810    -2.53910E+02   -1.13709E+02      8.83930E-01    1.00550E+01      9.71860E+00
 811    -2.53910E+02   -1.01014E+02      8.70830E-01    9.78150E+00      1.19560E+01
 812    -2.41215E+02   -1.01014E+02      8.30610E-01    1.02720E+01      1.08960E+01
 813    -2.28520E+02   -1.01014E+02     -1.15264E-02   -1.51550E+02      0.00000E+00
 814    -2.15825E+02   -1.01014E+02      2.39900E-01   -4.75210E-01      0.00000E+00
 815    -2.03129E+02   -1.01014E+02      6.79200E-01    1.00510E+01      8.51340E+00
 816    -1.90434E+02   -1.01014E+02      5.25900E-01    6.92160E+00      0.00000E+00
 817    -1.77739E+02   -1.01014E+02      1.27100E+00    3.57050E+00      0.00000E+00
 818    -1.65044E+02   -1.01014E+02      2.01760E+00    7.13770E+00      0.00000E+00
 819    -1.52349E+02   -1.01014E+02      3.08140E+00    8.44260E+00      4.32770E+00
 820    -1.39654E+02   -1.01014E+02      4.94020E+00    7.82030E+00      6.08010E+00
 821    -1.26959E+02   -1.01014E+02      7.39360E+00    7.40270E+00      3.52200E+00
 822    -1.14264E+02   -1.01014E+02      1.20750E+01    7.85030E+00      5.85750E+00
 823    -1.01569E+02   -1.01014E+02      1.72360E+01    7.78320E+00      5.08240E+00
 824    -8.88730E+01   -1.01014E+02      2.15140E+01    7.75040E+00      4.31220E+00
 825    -7.61780E+01   -1.01014E+02      2.47820E+01    7.79270E+00      4.72840E+00
 826    -6.34830E+01   -1.01014E+02      2.58550E+01    7.92940E+00      5.47420E+00
 827    -5.07880E+01   -1.01014E+02      2.66780E+01    8.16740E+00      5.39050E+00
 828    -3.80930E+01   -1.01014E+02      3.95030E+01    8.72200E+00      5.15330E+00
 829    -2.53980E+01   -1.01014E+02      4.63720E+01    8.71960E+00      5.49250E+00
 830    -1.27030E+01   -1.01014E+02      4.02130E+01    8.91260E+00      5.25570E+00
 831    -8.00000E-03   -1.01014E+02      3.10590E+01    9.26380E+00      5.41580E+00
 832     1.26880E+01   -1.01014E+02      1.54530E+01    9.24680E+00      4.94770E+00
 833     2.53830E+01   -1.01014E+02      8.06970E+00    9.37830E+00      2.45200E+00
 834     3.80780E+01   -1.01014E+02      7.38200E+00    1.02440E+01      4.80630E+00
 835     5.07730E+01   -1.01014E+02      8.29090E+00    1.12290E+01      4.84850E+00
 836     6.34680E+01   -1.01014E+02      1.17970E+01    1.18620E+01      5.04760E+00
 837     7.61630E+01   -1.01014E+02      1.04710E+01    1.18080E+01      4.25820E+00
 838     8.88580E+01   -1.01014E+02      8.90160E+00    1.12410E+01      4.90460E+00
 839     1.01553E+02   -1.01014E+02      9.10130E+00    1.06440E+01      5.53100E+00
 840     1.14249E+02   -1.01014E+02      1.53760E+01    1.04530E+01      4.88010E+00
 841     1.26944E+02   -1.01014E+02      2.17260E+01    1.04300E+01      4.52140E+00
 842     1.39639E+02   -1.01014E+02      2.13990E+01    1.05990E+01      4.72370E+00
 843     1.52334E+02   -1.01014E+02      1.72470E+01    1.08160E+01      5.04540E+00
 844     1.65029E+02   -1.01014E+02      1.08070E+01    1.12030E+01      5.60770E+00
 845     1.77724E+02   -1.01014E+02      7.36650E+00    1.14560E+01      4.34450E+00
 846     1.90419E+02   -1.01014E+02      6.62520E+00    1.07690E+01      5.64000E+00
 847     2.03114E+02   -1.01014E+02      4.28850E+00    1.11940E+01      0.00000E+00
 848     2.15809E+02   -1.01014E+02      3.89630E+00    1.15100E+01      5.74680E+00
 849     2.28505E+02   -1.01014E+02      3.41210E+00    9.40740E+00      7.26400E+00
 850     2.41200E+02   -1.01014E+02      2.17620E+00    1.13150E+01      6.05200E+00
 851     2.53895E+02   -1.01014E+02      2.19990E+00    1.15580E+01      5.88130E+00
 852     2.53895E+02   -8.83190E+01      4.69390E+00    1.03720E+01      6.67110E+00
 853     2.41200E+02   -8.83190E+01      4.64690E+00    1.02700E+01      6.82830E+00
 854     2.28505E+02   -8.83190E+01      5.02370E+00    9.69270E+00      5.46090E+00
 855     2.15809E+02   -8.83190E+01      5.88110E+00    1.08620E+01      6.37810E+00
 856     2.03114E+02   -8.83190E+01      7.06790E+00    1.09100E+01      5.82400E+00
 857     1.90419E+02   -8.83190E+01      9.51900E+00    1.14300E+01      5.83790E+00
 858     1.77724E+02   -8.83190E+01      1.05260E+01    1.17590E+01      5.51430E+00
 859     1.65029E+02   -8.83190E+01      1.00450E+01    1.11330E+01      5.84320E+00
 860     1.52334E+02   -8.83190E+01      1.37230E+01    1.03430E+01      5.85460E+00
 861     1.39639E+02   -8.83190E+01      1.43560E+01    1.03940E+01      5.23010E+00
 862     1.26944E+02   -8.83190E+01      1.62970E+01    1.03130E+01      4.82370E+00
 863     1.14249E+02   -8.83190E+01      9.54210E+00    1.09560E+01      4.71420E+00
 864     1.01553E+02   -8.83190E+01      5.82670E+00    1.12500E+01      3.46770E+00
 865     8.88580E+01   -8.83190E+01      6.86350E+00    1.08280E+01      5.57480E+00
 866     7.61630E+01   -8.83190E+01      7.40140E+00    1.14870E+01      5.97780E+00
 867     6.34680E+01   -8.83190E+01      8.76830E+00    1.13200E+01      7.23900E+00
 868     5.07730E+01   -8.83190E+01      6.60620E+00    1.03810E+01      7.50110E+00
 869     3.80780E+01   -8.83190E+01      5.89340E+00    9.96120E+00      4.87550E+00
 870     2.53830E+01   -8.83190E+01      6.49210E+00    9.36420E+00      3.78260E+00
 871     1.26880E+01   -8.83190E+01      1.28440E+01    9.51070E+00      4.96620E+00
 872    -8.00000E-03   -8.83190E+01      2.65670E+01    9.53110E+00      4.70830E+00
 873    -1.27030E+01   -8.83190E+01      3.89500E+01    9.09100E+00      5.48850E+00
 874    -2.53980E+01   -8.83190E+01      5.29430E+01    9.03780E+00      6.02750E+00
 875    -3.80930E+01   -8.83190E+01      4.70630E+01    8.89850E+00      5.85180E+00
 876    -5.07880E+01   -8.83190E+01      3.22760E+01    8.23710E+00      5.69510E+00
 877    -6.34830E+01   -8.83190E+01      3.16760E+01    7.74440E+00      5.47370E+00
 878    -7.61780E+01   -8.83190E+01      2.94900E+01    7.39210E+00      4.43670E+00
 879    -8.88730E+01   -8.83190E+01      2.56580E+01    7.41420E+00      4.93180E+00
 880    -1.01569E+02   -8.83190E+01      1.83820E+01    7.19070E+00      4.87260E+00
 881    -1.14264E+02   -8.83190E+01      1.32400E+01    7.44510E+00      5.41420E+00
 882    -1.26959E+02   -8.83190E+01      8.09120E+00    7.56280E+00      4.65880E+00
 883    -1.39654E+02   -8.83190E+01      5.68990E+00    9.22360E+00      7.25170E+00
 884    -1.52349E+02   -8.83190E+01      4.70500E+00    8.96150E+00      6.73900E+00
 885    -1.65044E+02   -8.83190E+01      2.82690E+00    8.09580E+00      5.71620E+00
 886    -1.77739E+02   -8.83190E+01      2.33520E+00    7.65810E+00      6.90470E+00
 887    -1.90434E+02   -8.83190E+01      1.60990E+00    7.27160E+00      0.00000E+00
 888    -2.03129E+02   -8.83190E+01      7.95820E-01    7.86980E+00      0.00000E+00
 889    -2.15825E+02   -8.83190E+01      7.85374E-02   -2.94890E+01      0.00000E+00
 890    -2.28520E+02   -8.83190E+01      1.17050E-01    2.45730E+01      0.00000E+00
 891    -2.41215E+02   -8.83190E+01      7.14140E-01    1.41740E+01      0.00000E+00
 892    -2.53910E+02   -8.83190E+01      8.12420E-01    1.38650E+01      0.00000E+00
 893    -2.53910E+02   -7.56240E+01      5.86170E-01    1.09350E+01      0.00000E+00
 894    -2.41215E+02   -7.56240E+01      6.16560E-01    1.10460E+01      0.00000E+00
 895    -2.28520E+02   -7.56240E+01      6.23380E-01    1.04150E+01      4.42970E+00
 896    -2.15825E+02   -7.56240E+01      7.30100E-01    1.01010E+01      1.19350E+01
 897    -2.03129E+02   -7.56240E+01      1.14550E+00    8.84800E+00      4.99150E+00
 898    -1.90434E+02   -7.56240E+01      1.36380E+00    7.71770E+00      0.00000E+00
 899    -1.77739E+02   -7.56240E+01      2.40610E+00    8.22850E+00      7.18560E+00
 900    -1.65044E+02   -7.56240E+01      3.85430E+00    8.50970E+00      5.69220E+00
 901    -1.52349E+02   -7.56240E+01      5.63900E+00    9.09480E+00      6.11990E+00
 902    -1.39654E+02   -7.56240E+01      6.75890E+00    8.71990E+00      6.69030E+00
 903    -1.26959E+02   -7.56240E+01      7.22980E+00    8.12480E+00      6.65690E+00
 904    -1.14264E+02   -7.56240E+01      1.28660E+01    7.05610E+00      5.85650E+00
 905    -1.01569E+02   -7.56240E+01      1.90090E+01    7.10300E+00      4.79820E+00
 906    -8.88730E+01   -7.56240E+01      2.59160E+01    7.14640E+00      4.71190E+00
 907    -7.61780E+01   -7.56240E+01      3.33640E+01    7.25180E+00      5.16140E+00
 908    -6.34830E+01   -7.56240E+01      3.75270E+01    7.68010E+00      5.89270E+00
 909    -5.07880E+01   -7.56240E+01      3.87460E+01    8.23810E+00      6.00340E+00
 910    -3.80930E+01   -7.56240E+01      4.71110E+01    9.01330E+00      6.39910E+00
 911    -2.53980E+01   -7.56240E+01      4.77110E+01    9.24250E+00      6.56870E+00
 912    -1.27030E+01   -7.56240E+01      3.60920E+01    9.43190E+00      6.20640E+00
 913    -8.00000E-03   -7.56240E+01      2.18570E+01    9.79880E+00      5.49000E+00
 914     1.26880E+01   -7.56240E+01      1.14220E+01    1.01240E+01      5.03710E+00
 915     2.53830E+01   -7.56240E+01      7.15010E+00    9.89800E+00      6.12220E+00
 916     3.80780E+01   -7.56240E+01      6.17690E+00    1.01210E+01      6.61950E+00
 917     5.07730E+01   -7.56240E+01      6.92330E+00    1.11790E+01      5.92290E+00
 918     6.34680E+01   -7.56240E+01      5.99940E+00    1.21260E+01      4.20280E+00
 919     7.61630E+01   -7.56240E+01      5.84110E+00    1.00860E+01      7.58290E+00
 920     8.88580E+01   -7.56240E+01      4.72590E+00    1.05170E+01      6.79100E+00
 921     1.01553E+02   -7.56240E+01      4.06650E+00    1.16240E+01      1.31340E+00
 922     1.14249E+02   -7.56240E+01      6.12350E+00    1.10690E+01      3.29770E+00
 923     1.26944E+02   -7.56240E+01      1.09950E+01    1.02950E+01      5.97120E+00
 924     1.39639E+02   -7.56240E+01      8.53300E+00    1.06370E+01      5.77590E+00
 925     1.52334E+02   -7.56240E+01      8.07870E+00    1.05840E+01      6.29170E+00
 926     1.65029E+02   -7.56240E+01      6.76950E+00    1.10190E+01      4.69940E+00
 927     1.77724E+02   -7.56240E+01      8.07100E+00    1.17300E+01      3.60500E+00
 928     1.90419E+02   -7.56240E+01      8.77900E+00    1.16120E+01      5.79420E+00
 929     2.03114E+02   -7.56240E+01      7.27960E+00    1.11010E+01      5.08070E+00
 930     2.15809E+02   -7.56240E+01      6.26570E+00    1.11180E+01      3.47410E+00
 931     2.28505E+02   -7.56240E+01      5.16000E+00    1.11090E+01      1.94980E+00
 932     2.41200E+02   -7.56240E+01      5.38220E+00    1.15840E+01      3.15050E+00
 933     2.53895E+02   -7.56240E+01      5.35800E+00    1.16880E+01      2.76650E+00
 934     2.53895E+02   -6.29280E+01      3.80930E+00    1.05380E+01      3.70960E+00
 935     2.41200E+02   -6.29280E+01      3.87380E+00    1.04600E+01      4.39300E+00
 936     2.28505E+02   -6.29280E+01      4.12600E+00    1.01790E+01      1.95690E+00
 937     2.15809E+02   -6.29280E+01      6.06980E+00    1.14460E+01      3.79070E+00
 938     2.03114E+02   -6.29280E+01      6.14830E+00    1.21480E+01      2.81260E+00
 939     1.90419E+02   -6.29280E+01      6.53510E+00    1.15700E+01      2.91300E+00
 940     1.77724E+02   -6.29280E+01      6.43000E+00    1.09880E+01      5.00040E+00
 941     1.65029E+02   -6.29280E+01      6.05300E+00    1.06270E+01      5.03710E+00
 942     1.52334E+02   -6.29280E+01      6.52800E+00    1.09320E+01      6.61480E+00
 943     1.39639E+02   -6.29280E+01      7.26240E+00    1.09210E+01      6.23510E+00
 944     1.26944E+02   -6.29280E+01      7.06950E+00    1.06780E+01      2.78560E+00
 945     1.14249E+02   -6.29280E+01      4.91680E+00    1.13200E+01      3.67180E+00
 946     1.01553E+02   -6.29280E+01      4.42610E+00    1.11160E+01      6.73570E+00
 947     8.88580E+01   -6.29280E+01      5.16550E+00    1.14170E+01      4.60760E+00
 948     7.61630E+01   -6.29280E+01      6.54070E+00    1.10680E+01      5.59030E+00
 949     6.34680E+01   -6.29280E+01      8.19340E+00    1.14180E+01      5.99040E+00
 950     5.07730E+01   -6.29280E+01      9.17210E+00    1.14100E+01      6.87350E+00
 951     3.80780E+01   -6.29280E+01      9.31430E+00    1.08590E+01      7.37950E+00
 952     2.53830E+01   -6.29280E+01      1.02880E+01    1.12280E+01      7.24360E+00
 953     1.26880E+01   -6.29280E+01      1.28380E+01    1.02720E+01      6.61100E+00
 954    -8.00000E-03   -6.29280E+01      2.29440E+01    1.06370E+01      6.09110E+00
 955    -1.27030E+01   -6.29280E+01      3.75670E+01    9.91850E+00      6.52430E+00
 956    -2.53980E+01   -6.29280E+01      4.61440E+01    9.67660E+00      6.47490E+00
 957    -3.80930E+01   -6.29280E+01      4.69870E+01    9.08090E+00      6.20460E+00
 958    -5.07880E+01   -6.29280E+01      4.30860E+01    8.35860E+00      6.12130E+00
 959    -6.34830E+01   -6.29280E+01      3.99480E+01    7.84000E+00      5.88930E+00
 960    -7.61780E+01   -6.29280E+01      3.55970E+01    7.32040E+00      5.73570E+00
 961    -8.88730E+01   -6.29280E+01      2.66280E+01    7.31530E+00      5.40960E+00
 962    -1.01569E+02   -6.29280E+01      1.82360E+01    7.39450E+00      4.64140E+00
 963    -1.14264E+02   -6.29280E+01      1.05760E+01    7.54520E+00      6.31390E+00
 964    -1.26959E+02   -6.29280E+01      7.19450E+00    8.36620E+00      7.15560E+00
 965    -1.39654E+02   -6.29280E+01      4.94900E+00    8.79790E+00      3.48130E+00
 966    -1.52349E+02   -6.29280E+01      5.05940E+00    9.00590E+00      5.75900E+00
 967    -1.65044E+02   -6.29280E+01      3.43510E+00    8.49850E+00      1.61120E+00
 968    -1.77739E+02   -6.29280E+01      1.89960E+00    9.73060E+00      5.01050E+00
 969    -1.90434E+02   -6.29280E+01      9.12650E-01    1.14360E+01      0.00000E+00
 970    -2.03129E+02   -6.29280E+01      7.85230E-01    1.23610E+01      2.87050E+00
 971    -2.15825E+02   -6.29280E+01      1.00910E+00    1.05960E+01      2.59260E+00
 972    -2.28520E+02   -6.29280E+01      3.81720E-01    1.11480E+01      0.00000E+00
 973    -2.41215E+02   -6.29280E+01     -1.08350E-01    7.22480E+00      2.85430E+01
 974    -2.53910E+02   -6.29280E+01     -2.20570E-01    8.77840E+00      1.97130E+01
 975    -2.53910E+02   -5.02330E+01     -5.94330E-01    5.44220E+00      1.23510E+01
 976    -2.41215E+02   -5.02330E+01     -5.24450E-01    5.03780E+00      1.23430E+01
 977    -2.28520E+02   -5.02330E+01      4.84040E-01    1.85860E+01      0.00000E+00
 978    -2.15825E+02   -5.02330E+01     -2.24626E-02   -1.20260E+02      0.00000E+00
 979    -2.03129E+02   -5.02330E+01      5.68620E-01    1.34130E+01      0.00000E+00
 980    -1.90434E+02   -5.02330E+01      1.18950E+00    1.17210E+01      3.38210E+00
 981    -1.77739E+02   -5.02330E+01      1.31890E+00    7.06970E+00      0.00000E+00
 982    -1.65044E+02   -5.02330E+01      2.08270E+00    8.36660E+00      0.00000E+00
 983    -1.52349E+02   -5.02330E+01      4.11740E+00    9.12010E+00      6.08880E+00
 984    -1.39654E+02   -5.02330E+01      4.58230E+00    8.99170E+00      6.43430E+00
 985    -1.26959E+02   -5.02330E+01      6.56450E+00    8.73100E+00      7.07280E+00
 986    -1.14264E+02   -5.02330E+01      8.41720E+00    7.95910E+00      4.29080E+00
 987    -1.01569E+02   -5.02330E+01      1.62640E+01    7.83630E+00      4.64260E+00
 988    -8.88730E+01   -5.02330E+01      2.42600E+01    7.63040E+00      4.95890E+00
 989    -7.61780E+01   -5.02330E+01      3.38970E+01    7.38230E+00      4.89780E+00
 990    -6.34830E+01   -5.02330E+01      3.89400E+01    7.92000E+00      5.49200E+00
 991    -5.07880E+01   -5.02330E+01      4.34390E+01    8.68700E+00      5.88410E+00
 992    -3.80930E+01   -5.02330E+01      4.74890E+01    9.13710E+00      5.97920E+00
 993    -2.53980E+01   -5.02330E+01      4.57090E+01    9.56050E+00      6.23560E+00
 994    -1.27030E+01   -5.02330E+01      4.13980E+01    1.00070E+01      6.37500E+00
 995    -8.00000E-03   -5.02330E+01      2.76120E+01    1.02370E+01      6.74150E+00
 996     1.26880E+01   -5.02330E+01      1.90680E+01    1.08190E+01      7.93120E+00
 997     2.53830E+01   -5.02330E+01      1.45010E+01    1.14690E+01      7.27980E+00
 998     3.80780E+01   -5.02330E+01      1.21760E+01    1.18320E+01      6.26240E+00
 999     5.07730E+01   -5.02330E+01      1.08280E+01    1.14950E+01      7.25710E+00
1000     6.34680E+01   -5.02330E+01      9.96930E+00    1.18560E+01      6.47190E+00
1001     7.61630E+01   -5.02330E+01      7.73920E+00    1.11650E+01      6.14900E+00
1002     8.88580E+01   -5.02330E+01      6.47500E+00    1.09350E+01      6.80530E+00
1003     1.01553E+02   -5.02330E+01      5.27830E+00    1.14660E+01      3.77370E+00
1004     1.14249E+02   -5.02330E+01      5.17760E+00    1.13740E+01      5.29380E+00
1005     1.26944E+02   -5.02330E+01      7.47260E+00    1.14260E+01      4.70240E+00
1006     1.39639E+02   -5.02330E+01      8.06780E+00    1.08820E+01      6.71620E+00
1007     1.52334E+02   -5.02330E+01      6.98960E+00    1.09720E+01      5.93510E+00
1008     1.65029E+02   -5.02330E+01      5.51810E+00    1.06170E+01      5.18670E+00
1009     1.77724E+02   -5.02330E+01      6.37880E+00    1.04730E+01      6.52900E+00
1010     1.90419E+02   -5.02330E+01      6.72180E+00    1.09770E+01      5.42860E+00
1011     2.03114E+02   -5.02330E+01      6.55460E+00    1.08930E+01      4.39880E+00
1012     2.15809E+02   -5.02330E+01      6.22860E+00    1.05240E+01      6.12310E+00
1013     2.28505E+02   -5.02330E+01      4.54950E+00    9.39340E+00      3.01840E+00
1014     2.41200E+02   -5.02330E+01      4.24680E+00    1.01740E+01      6.52180E+00
1015     2.53895E+02   -5.02330E+01      4.26560E+00    1.02040E+01      6.56100E+00
1016     2.53895E+02   -3.75380E+01      3.97750E+00    9.38030E+00      4.74430E+00
1017     2.41200E+02   -3.75380E+01      4.00340E+00    9.34110E+00      4.53560E+00
1018     2.28505E+02   -3.75380E+01      5.36770E+00    8.90280E+00      5.42090E+00
1019     2.15809E+02   -3.75380E+01      5.83490E+00    1.01410E+01      1.40180E+00
1020     2.03114E+02   -3.75380E+01      7.31350E+00    1.04890E+01      5.62210E+00
1021     1.90419E+02   -3.75380E+01      7.52640E+00    1.05960E+01      5.88460E+00
1022     1.77724E+02   -3.75380E+01      7.22450E+00    1.10610E+01      5.18460E+00
1023     1.65029E+02   -3.75380E+01      6.34150E+00    1.04540E+01      5.92340E+00
1024     1.52334E+02   -3.75380E+01      8.22310E+00    1.13080E+01      4.38990E+00
1025     1.39639E+02   -3.75380E+01      9.69870E+00    1.10160E+01      6.41730E+00
1026     1.26944E+02   -3.75380E+01      6.89410E+00    1.14100E+01      4.21270E+00
1027     1.14249E+02   -3.75380E+01      6.64300E+00    1.17010E+01      4.39690E+00
1028     1.01553E+02   -3.75380E+01      7.01740E+00    1.08000E+01      5.76580E+00
1029     8.88580E+01   -3.75380E+01      6.00820E+00    1.08990E+01      6.23200E+00
1030     7.61630E+01   -3.75380E+01      7.29350E+00    1.13280E+01      5.74440E+00
1031     6.34680E+01   -3.75380E+01      8.66150E+00    1.18190E+01      5.17920E+00
1032     5.07730E+01   -3.75380E+01      1.17530E+01    1.13470E+01      6.93410E+00
1033     3.80780E+01   -3.75380E+01      1.43370E+01    1.14750E+01      6.68700E+00
1034     2.53830E+01   -3.75380E+01      1.89190E+01    1.10550E+01      7.65690E+00
1035     1.26880E+01   -3.75380E+01      2.29220E+01    1.02910E+01      7.45110E+00
1036    -8.00000E-03   -3.75380E+01      2.91350E+01    9.34500E+00      6.42170E+00
1037    -1.27030E+01   -3.75380E+01      3.89690E+01    9.45040E+00      6.33770E+00
1038    -2.53980E+01   -3.75380E+01      3.69460E+01    9.07810E+00      6.43520E+00
1039    -3.80930E+01   -3.75380E+01      3.94880E+01    9.04680E+00      5.38420E+00
1040    -5.07880E+01   -3.75380E+01      3.27000E+01    8.77140E+00      5.57980E+00
1041    -6.34830E+01   -3.75380E+01      3.10370E+01    8.52060E+00      5.48900E+00
1042    -7.61780E+01   -3.75380E+01      2.51410E+01    8.25270E+00      5.71520E+00
1043    -8.88730E+01   -3.75380E+01      1.99210E+01    8.10290E+00      4.55030E+00
1044    -1.01569E+02   -3.75380E+01      1.36950E+01    7.74120E+00      3.15940E+00
1045    -1.14264E+02   -3.75380E+01      7.82890E+00    8.68140E+00      6.91640E+00
1046    -1.26959E+02   -3.75380E+01      5.93100E+00    8.60830E+00      7.06890E+00
1047    -1.39654E+02   -3.75380E+01      3.78330E+00    8.53510E+00      8.52090E+00
1048    -1.52349E+02   -3.75380E+01      2.29030E+00    9.55390E+00      3.28330E+00
1049    -1.65044E+02   -3.75380E+01      1.83590E+00    8.70560E+00      0.00000E+00
1050    -1.77739E+02   -3.75380E+01      8.24690E-01    7.74840E+00      0.00000E+00
1051    -1.90434E+02   -3.75380E+01      4.48600E-01    6.00890E+00      0.00000E+00
1052    -2.03129E+02   -3.75380E+01      2.31854E-03    2.90020E+02      0.00000E+00
1053    -2.15825E+02   -3.75380E+01      6.59080E-02   -4.11230E+01      0.00000E+00
1054    -2.28520E+02   -3.75380E+01      5.53540E-01    1.07390E+01      1.66460E+01
1055    -2.41215E+02   -3.75380E+01      1.56780E-01    3.59750E+01      0.00000E+00
1056    -2.53910E+02   -3.75380E+01      2.47760E-01    2.99930E+01      0.00000E+00
1057    -2.53910E+02   -2.48430E+01      6.79440E-01    1.41940E+01      1.32460E+01
1058    -2.41215E+02   -2.48430E+01      6.08700E-01    1.41900E+01      1.39150E+01
1059    -2.28520E+02   -2.48430E+01     -2.67230E-01    7.27340E-01      0.00000E+00
1060    -2.15825E+02   -2.48430E+01      5.24690E-01    1.52010E+01      5.15430E+00
1061    -2.03129E+02   -2.48430E+01      3.46420E-01    8.16110E+00      4.96850E+00
1062    -1.90434E+02   -2.48430E+01     -1.17980E-01    3.62780E+00      1.83560E+01
1063    -1.77739E+02   -2.48430E+01      1.26180E+00    6.64450E+00      7.99050E+00
1064    -1.65044E+02   -2.48430E+01      5.71140E-01    7.60320E+00      0.00000E+00
1065    -1.52349E+02   -2.48430E+01      1.71830E+00    8.97700E+00      9.13530E+00
1066    -1.39654E+02   -2.48430E+01      2.16190E+00    8.64470E+00      5.74100E+00
1067    -1.26959E+02   -2.48430E+01      4.13800E+00    8.54050E+00      8.18540E+00
1068    -1.14264E+02   -2.48430E+01      6.52800E+00    8.27350E+00      5.94170E+00
1069    -1.01569E+02   -2.48430E+01      1.12320E+01    8.34040E+00      3.57470E+00
1070    -8.88730E+01   -2.48430E+01      1.57860E+01    8.52320E+00      5.01940E+00
1071    -7.61780E+01   -2.48430E+01      1.68660E+01    8.74410E+00      4.98200E+00
1072    -6.34830E+01   -2.48430E+01      1.87240E+01    8.55080E+00      5.00820E+00
1073    -5.07880E+01   -2.48430E+01      2.11810E+01    8.67900E+00      5.58880E+00
1074    -3.80930E+01   -2.48430E+01      2.61570E+01    8.83630E+00      6.48180E+00
1075    -2.53980E+01   -2.48430E+01      2.82740E+01    8.77530E+00      6.76790E+00
1076    -1.27030E+01   -2.48430E+01      2.94910E+01    8.83750E+00      6.69790E+00
1077    -8.00000E-03   -2.48430E+01      2.67790E+01    9.26210E+00      6.98430E+00
1078     1.26880E+01   -2.48430E+01      2.26890E+01    1.01380E+01      6.95660E+00
1079     2.53830E+01   -2.48430E+01      1.87920E+01    1.07810E+01      6.84340E+00
1080     3.80780E+01   -2.48430E+01      1.22040E+01    1.09360E+01      6.15220E+00
1081     5.07730E+01   -2.48430E+01      1.03510E+01    1.10190E+01      5.90210E+00
1082     6.34680E+01   -2.48430E+01      7.50430E+00    1.13650E+01      5.07960E+00
1083     7.61630E+01   -2.48430E+01      6.71210E+00    1.04410E+01      6.16220E+00
1084     8.88580E+01   -2.48430E+01      5.89170E+00    1.13270E+01      5.02100E+00
1085     1.01553E+02   -2.48430E+01      6.07660E+00    1.08570E+01      5.66910E+00
1086     1.14249E+02   -2.48430E+01      9.17970E+00    1.13910E+01      4.82020E+00
1087     1.26944E+02   -2.48430E+01      1.40510E+01    1.07900E+01      5.29960E+00
1088     1.39639E+02   -2.48430E+01      1.41410E+01    1.14490E+01      5.37070E+00
1089     1.52334E+02   -2.48430E+01      1.14090E+01    1.13980E+01      4.70060E+00
1090     1.65029E+02   -2.48430E+01      8.23250E+00    1.11800E+01      4.92280E+00
1091     1.77724E+02   -2.48430E+01      8.10810E+00    1.06810E+01      6.46930E+00
1092     1.90419E+02   -2.48430E+01      9.24940E+00    1.06150E+01      5.48290E+00
1093     2.03114E+02   -2.48430E+01      7.96410E+00    1.02760E+01      4.41210E+00
1094     2.15809E+02   -2.48430E+01      6.51330E+00    8.80490E+00      7.19180E+00
1095     2.28505E+02   -2.48430E+01      5.07300E+00    7.89470E+00      6.33990E+00
1096     2.41200E+02   -2.48430E+01      4.48670E+00    8.01290E+00      6.10890E+00
1097     2.53895E+02   -2.48430E+01      4.41770E+00    8.04580E+00      6.07690E+00
1098     2.53895E+02   -1.21480E+01      4.86680E+00    7.73320E+00      7.44130E+00
1099     2.41200E+02   -1.21480E+01      4.96490E+00    7.62550E+00      7.41010E+00
1100     2.28505E+02   -1.21480E+01      5.17960E+00    6.72320E+00      5.77490E+00
1101     2.15809E+02   -1.21480E+01      7.77300E+00    7.14190E+00      6.04140E+00
1102     2.03114E+02   -1.21480E+01      8.16870E+00    9.34590E+00      6.83480E+00
1103     1.90419E+02   -1.21480E+01      8.62520E+00    9.96790E+00      5.23920E+00
1104     1.77724E+02   -1.21480E+01      8.64580E+00    1.07090E+01      6.66280E+00
1105     1.65029E+02   -1.21480E+01      9.18210E+00    1.04020E+01      6.31520E+00
1106     1.52334E+02   -1.21480E+01      1.15400E+01    1.07790E+01      5.50070E+00
1107     1.39639E+02   -1.21480E+01      1.66930E+01    1.14850E+01      3.73430E+00
1108     1.26944E+02   -1.21480E+01      2.19210E+01    1.16260E+01      4.42600E+00
1109     1.14249E+02   -1.21480E+01      1.65990E+01    1.17960E+01      6.64090E+00
1110     1.01553E+02   -1.21480E+01      1.07310E+01    1.16650E+01      6.65060E+00
1111     8.88580E+01   -1.21480E+01      6.84010E+00    1.13610E+01      5.12830E+00
1112     7.61630E+01   -1.21480E+01      5.64900E+00    1.02070E+01      0.00000E+00
1113     6.34680E+01   -1.21480E+01      7.08120E+00    1.08400E+01      4.68690E+00
1114     5.07730E+01   -1.21480E+01      8.68900E+00    1.04070E+01      5.75610E+00
1115     3.80780E+01   -1.21480E+01      1.07190E+01    1.03610E+01      6.14630E+00
1116     2.53830E+01   -1.21480E+01      1.67710E+01    1.07470E+01      7.10000E+00
1117     1.26880E+01   -1.21480E+01      1.85250E+01    1.04180E+01      7.07910E+00
1118    -8.00000E-03   -1.21480E+01      2.21310E+01    1.01690E+01      7.42890E+00
1119    -1.27030E+01   -1.21480E+01      2.18240E+01    9.52650E+00      7.18170E+00
1120    -2.53980E+01   -1.21480E+01      2.15040E+01    9.23410E+00      6.83240E+00
1121    -3.80930E+01   -1.21480E+01      1.65090E+01    9.41840E+00      6.59880E+00
1122    -5.07880E+01   -1.21480E+01      1.37890E+01    9.68600E+00      5.55720E+00
1123    -6.34830E+01   -1.21480E+01      1.42690E+01    9.20210E+00      6.34870E+00
1124    -7.61780E+01   -1.21480E+01      1.43660E+01    8.94700E+00      5.71570E+00
1125    -8.88730E+01   -1.21480E+01      1.25090E+01    8.68440E+00      3.07880E+00
1126    -1.01569E+02   -1.21480E+01      8.97400E+00    8.71110E+00      5.08570E+00
1127    -1.14264E+02   -1.21480E+01      5.02690E+00    8.59740E+00      7.43120E+00
1128    -1.26959E+02   -1.21480E+01      2.42210E+00    7.03910E+00      3.75220E+00
1129    -1.39654E+02   -1.21480E+01      2.00530E+00    9.03350E+00      7.04790E+00
1130    -1.52349E+02   -1.21480E+01      1.33920E+00    8.24870E+00      1.03170E+01
1131    -1.65044E+02   -1.21480E+01      8.26760E-01    1.00760E+01      1.43420E+01
1132    -1.77739E+02   -1.21480E+01      3.87466E-02   -6.87250E+01      0.00000E+00
1133    -1.90434E+02   -1.21480E+01      6.53020E-01    1.08150E+01      1.38760E+01
1134    -2.03129E+02   -1.21480E+01      8.88660E-01    1.30340E+01      7.28930E+00
1135    -2.15825E+02   -1.21480E+01     -5.32380E-01    6.70240E+00      1.26620E+01
1136    -2.28520E+02   -1.21480E+01     -7.23690E-01    8.27700E+00      7.72690E+00
1137    -2.41215E+02   -1.21480E+01     -7.22880E-01    7.17150E+00      1.33520E+01
1138    -2.53910E+02   -1.21480E+01     -6.28680E-01    6.40260E+00      1.38630E+01
1139    -2.53910E+02    5.47000E-01      1.29970E+00    8.12420E+00      1.12750E+01
1140    -2.41215E+02    5.47000E-01      1.28890E+00    8.48700E+00      1.21670E+01
1141    -2.28520E+02    5.47000E-01      4.36230E-01    7.11860E+00      1.24270E+01
1142    -2.15825E+02    5.47000E-01      6.98798E-02   -3.61040E+01      0.00000E+00
1143    -2.03129E+02    5.47000E-01      7.60520E-01    7.79270E+00      1.87090E+00
1144    -1.90434E+02    5.47000E-01      1.15360E+00    1.05220E+01      0.00000E+00
1145    -1.77739E+02    5.47000E-01      6.78680E-01    1.17210E+01      0.00000E+00
1146    -1.65044E+02    5.47000E-01      6.25130E-01    7.21890E+00      0.00000E+00
1147    -1.52349E+02    5.47000E-01      1.54220E+00    9.58360E+00      7.31500E+00
1148    -1.39654E+02    5.47000E-01      1.73170E+00    9.68360E+00      7.87360E+00
1149    -1.26959E+02    5.47000E-01      1.73590E+00    7.22520E+00      0.00000E+00
1150    -1.14264E+02    5.47000E-01      4.13070E+00    8.01070E+00      5.65430E+00
1151    -1.01569E+02    5.47000E-01      7.10140E+00    8.56150E+00      1.54210E+00
1152    -8.88730E+01    5.47000E-01      1.01830E+01    8.62220E+00      4.02570E+00
1153    -7.61780E+01    5.47000E-01      9.99210E+00    8.56470E+00      6.27350E+00
1154    -6.34830E+01    5.47000E-01      1.01440E+01    9.63160E+00      7.45030E+00
1155    -5.07880E+01    5.47000E-01      9.89070E+00    1.13050E+01      5.91440E+00
1156    -3.80930E+01    5.47000E-01      1.25790E+01    1.22210E+01      1.36550E+00
1157    -2.53980E+01    5.47000E-01      2.08890E+01    1.07330E+01      6.40080E+00
1158    -1.27030E+01    5.47000E-01      2.51280E+01    1.04790E+01      8.05720E+00
1159    -8.00000E-03    5.47000E-01      2.22880E+01    1.06530E+01      8.07900E+00
1160     1.26880E+01    5.47000E-01      1.79100E+01    1.06870E+01      7.38260E+00
1161     2.53830E+01    5.47000E-01      1.47970E+01    1.03140E+01      6.02290E+00
1162     3.80780E+01    5.47000E-01      1.11600E+01    1.00700E+01      5.48240E+00
1163     5.07730E+01    5.47000E-01      9.23210E+00    1.04970E+01      4.97020E+00
1164     6.34680E+01    5.47000E-01      7.02950E+00    1.02560E+01      4.33350E+00
1165     7.61630E+01    5.47000E-01      6.07530E+00    1.00510E+01      5.51080E+00
1166     8.88580E+01    5.47000E-01      9.47820E+00    1.15340E+01      6.00530E+00
1167     1.01553E+02    5.47000E-01      1.81940E+01    1.15670E+01      6.12450E+00
1168     1.14249E+02    5.47000E-01      2.19780E+01    1.16140E+01      5.10870E+00
1169     1.26944E+02    5.47000E-01      2.37990E+01    1.13250E+01      4.73670E+00
1170     1.39639E+02    5.47000E-01      1.81090E+01    1.12890E+01      4.20010E+00
1171     1.52334E+02    5.47000E-01      1.12780E+01    1.05630E+01      5.59920E+00
1172     1.65029E+02    5.47000E-01      7.79830E+00    9.63310E+00      5.59330E+00
1173     1.77724E+02    5.47000E-01      8.20840E+00    1.00920E+01      6.80780E+00
1174     1.90419E+02    5.47000E-01      7.03620E+00    9.20800E+00      7.03760E+00
1175     2.03114E+02    5.47000E-01      7.47500E+00    7.81600E+00      5.97500E+00
1176     2.15809E+02    5.47000E-01      7.68490E+00    6.74530E+00      4.41400E+00
1177     2.28505E+02    5.47000E-01      7.88220E+00    6.19060E+00      3.53460E+00
1178     2.41200E+02    5.47000E-01      5.78250E+00    7.46590E+00      7.26860E+00
1179     2.53895E+02    5.47000E-01      5.58400E+00    7.62430E+00      7.36930E+00
1180     2.53895E+02    1.32420E+01      5.06660E+00    7.21960E+00      6.15170E+00
1181     2.41200E+02    1.32420E+01      5.15190E+00    7.19760E+00      6.20510E+00
1182     2.28505E+02    1.32420E+01      5.68960E+00    6.60730E+00      4.13650E+00
1183     2.15809E+02    1.32420E+01      5.24970E+00    7.09370E+00      5.17000E+00
1184     2.03114E+02    1.32420E+01      5.24120E+00    7.65820E+00      4.70300E+00
1185     1.90419E+02    1.32420E+01      5.82690E+00    8.26430E+00      6.98590E+00
1186     1.77724E+02    1.32420E+01      6.74320E+00    9.15220E+00      5.98660E+00
1187     1.65029E+02    1.32420E+01      7.24430E+00    1.00880E+01      6.80740E+00
1188     1.52334E+02    1.32420E+01      1.19720E+01    1.04990E+01      5.80150E+00
1189     1.39639E+02    1.32420E+01      1.87600E+01    1.07030E+01      5.27740E+00
1190     1.26944E+02    1.32420E+01      2.34280E+01    1.09480E+01      4.76020E+00
1191     1.14249E+02    1.32420E+01      2.47870E+01    1.08960E+01      4.72840E+00
1192     1.01553E+02    1.32420E+01      2.21600E+01    1.09610E+01      4.95720E+00
1193     8.88580E+01    1.32420E+01      1.12390E+01    1.09260E+01      5.63600E+00
1194     7.61630E+01    1.32420E+01      6.03240E+00    1.06780E+01      5.86890E+00
1195     6.34680E+01    1.32420E+01      6.35310E+00    1.02070E+01      6.04970E+00
1196     5.07730E+01    1.32420E+01      8.14900E+00    9.73660E+00      5.31800E+00
1197     3.80780E+01    1.32420E+01      1.07830E+01    9.93220E+00      5.81830E+00
1198     2.53830E+01    1.32420E+01      1.52400E+01    1.02870E+01      6.12580E+00
1199     1.26880E+01    1.32420E+01      1.97200E+01    1.06420E+01      7.14470E+00
1200    -8.00000E-03    1.32420E+01      2.98460E+01    1.09880E+01      8.31570E+00
1201    -1.27030E+01    1.32420E+01      3.33120E+01    1.07480E+01      8.17380E+00
1202    -2.53980E+01    1.32420E+01      2.45640E+01    1.07750E+01      7.39990E+00
1203    -3.80930E+01    1.32420E+01      1.44050E+01    1.12370E+01      6.94140E+00
1204    -5.07880E+01    1.32420E+01      9.08930E+00    1.05630E+01      8.48150E+00
1205    -6.34830E+01    1.32420E+01      7.34640E+00    9.52900E+00      9.01750E+00
1206    -7.61780E+01    1.32420E+01      7.68270E+00    8.17020E+00      7.37990E+00
1207    -8.88730E+01    1.32420E+01      8.14100E+00    8.18860E+00      5.80100E+00
1208    -1.01569E+02    1.32420E+01      6.23430E+00    8.27860E+00      4.61670E+00
1209    -1.14264E+02    1.32420E+01      4.39470E+00    8.14440E+00      7.30120E+00
1210    -1.26959E+02    1.32420E+01      2.94900E+00    8.47150E+00      5.16620E+00
1211    -1.39654E+02    1.32420E+01      1.96890E+00    9.80050E+00      4.98590E+00
1212    -1.52349E+02    1.32420E+01      1.65190E+00    7.92180E+00      3.44590E+00
1213    -1.65044E+02    1.32420E+01      1.10340E+00    9.06780E+00      8.52420E+00
1214    -1.77739E+02    1.32420E+01      5.56360E-01    9.47750E+00      1.28780E+01
1215    -1.90434E+02    1.32420E+01      1.55210E+00    1.20490E+01      6.86130E+00
1216    -2.03129E+02    1.32420E+01      4.03200E-01    1.95310E+01      0.00000E+00
1217    -2.15825E+02    1.32420E+01      2.45920E-01    6.84350E+00      0.00000E+00
1218    -2.28520E+02    1.32420E+01      4.80577E-02   -3.80860E+01      0.00000E+00
1219    -2.41215E+02    1.32420E+01      4.48990E-01    1.01690E+01      1.07490E+01
1220    -2.53910E+02    1.32420E+01      5.36930E-01    9.34260E+00      1.08620E+01
1221    -2.53910E+02    2.59370E+01      6.66872E-03    1.92300E+02      0.00000E+00
1222    -2.41215E+02    2.59370E+01      7.97589E-03    1.31150E+02      0.00000E+00
1223    -2.28520E+02    2.59370E+01      4.01360E-01    9.78870E+00      1.35440E+01
1224    -2.15825E+02    2.59370E+01      7.26690E-01    1.09830E+01      1.02780E+01
1225    -2.03129E+02    2.59370E+01      6.29640E-01    1.25390E+01      0.00000E+00
1226    -1.90434E+02    2.59370E+01      7.73350E-01    1.26760E+01      0.00000E+00
1227    -1.77739E+02    2.59370E+01      1.51090E+00    8.16660E+00      7.32410E+00
1228    -1.65044E+02    2.59370E+01      1.55880E+00    8.69750E+00      5.97030E+00
1229    -1.52349E+02    2.59370E+01      1.51700E+00    6.31910E+00      0.00000E+00
1230    -1.39654E+02    2.59370E+01      2.72870E+00    1.01510E+01      7.19300E+00
1231    -1.26959E+02    2.59370E+01      2.89150E+00    8.88440E+00      3.96770E+00
1232    -1.14264E+02    2.59370E+01      3.45640E+00    8.08580E+00      4.50840E+00
1233    -1.01569E+02    2.59370E+01      4.08130E+00    7.62750E+00      0.00000E+00
1234    -8.88730E+01    2.59370E+01      6.20080E+00    7.19920E+00      6.42080E+00
1235    -7.61780E+01    2.59370E+01      6.75860E+00    7.76460E+00      7.87720E+00
1236    -6.34830E+01    2.59370E+01      7.61150E+00    8.52480E+00      9.38040E+00
1237    -5.07880E+01    2.59370E+01      9.49750E+00    8.76290E+00      8.77050E+00
1238    -3.80930E+01    2.59370E+01      1.43250E+01    9.53740E+00      8.11560E+00
1239    -2.53980E+01    2.59370E+01      2.32750E+01    1.03640E+01      8.03570E+00
1240    -1.27030E+01    2.59370E+01      3.17660E+01    1.06750E+01      8.10770E+00
1241    -8.00000E-03    2.59370E+01      2.83880E+01    1.06540E+01      7.95230E+00
1242     1.26880E+01    2.59370E+01      2.07990E+01    1.07140E+01      6.98150E+00
1243     2.53830E+01    2.59370E+01      1.58500E+01    1.05560E+01      5.62510E+00
1244     3.80780E+01    2.59370E+01      1.09590E+01    1.01780E+01      5.92570E+00
1245     5.07730E+01    2.59370E+01      6.60070E+00    1.01430E+01      5.24400E+00
1246     6.34680E+01    2.59370E+01      6.05130E+00    9.69620E+00      3.79510E+00
1247     7.61630E+01    2.59370E+01      6.24230E+00    9.78060E+00      5.83310E+00
1248     8.88580E+01    2.59370E+01      1.03850E+01    1.03080E+01      5.06750E+00
1249     1.01553E+02    2.59370E+01      1.89480E+01    1.06030E+01      4.68160E+00
1250     1.14249E+02    2.59370E+01      2.17410E+01    1.06800E+01      4.86230E+00
1251     1.26944E+02    2.59370E+01      2.02220E+01    1.06780E+01      4.56870E+00
1252     1.39639E+02    2.59370E+01      1.55190E+01    1.02590E+01      4.97800E+00
1253     1.52334E+02    2.59370E+01      1.12480E+01    1.00690E+01      5.55120E+00
1254     1.65029E+02    2.59370E+01      6.83620E+00    1.01650E+01      7.18790E+00
1255     1.77724E+02    2.59370E+01      5.14210E+00    8.97250E+00      7.75680E+00
1256     1.90419E+02    2.59370E+01      3.97020E+00    7.81650E+00      7.04910E+00
1257     2.03114E+02    2.59370E+01      3.65340E+00    9.24450E+00      8.58230E+00
1258     2.15809E+02    2.59370E+01      3.90800E+00    7.06820E+00      4.61430E+00
1259     2.28505E+02    2.59370E+01      5.08980E+00    7.99900E+00      5.30220E+00
1260     2.41200E+02    2.59370E+01      3.90250E+00    7.59580E+00      0.00000E+00
1261     2.53895E+02    2.59370E+01      3.81690E+00    7.46930E+00      0.00000E+00
1262     2.53895E+02    3.86320E+01      3.44710E+00    7.79260E+00      4.78880E+00
1263     2.41200E+02    3.86320E+01      3.43570E+00    7.81060E+00      4.91710E+00
1264     2.28505E+02    3.86320E+01      4.35820E+00    8.49700E+00      6.75260E+00
1265     2.15809E+02    3.86320E+01      3.58150E+00    8.33360E+00      5.69220E+00
1266     2.03114E+02    3.86320E+01      3.70210E+00    9.34290E+00      6.16720E+00
1267     1.90419E+02    3.86320E+01      3.34260E+00    9.66020E+00      5.41420E+00
1268     1.77724E+02    3.86320E+01      4.83260E+00    9.65520E+00      7.75400E+00
1269     1.65029E+02    3.86320E+01      5.66080E+00    9.28310E+00      6.16850E+00
1270     1.52334E+02    3.86320E+01      8.64320E+00    9.92040E+00      6.18790E+00
1271     1.39639E+02    3.86320E+01      1.21480E+01    9.94640E+00      4.96790E+00
1272     1.26944E+02    3.86320E+01      1.67390E+01    1.02140E+01      4.72190E+00
1273     1.14249E+02    3.86320E+01      1.69140E+01    1.01030E+01      5.22850E+00
1274     1.01553E+02    3.86320E+01      1.32830E+01    1.02570E+01      3.79140E+00
1275     8.88580E+01    3.86320E+01      8.49600E+00    9.92370E+00      3.59800E+00
1276     7.61630E+01    3.86320E+01      8.44640E+00    9.90640E+00      6.02800E+00
1277     6.34680E+01    3.86320E+01      8.40460E+00    1.04580E+01      5.29590E+00
1278     5.07730E+01    3.86320E+01      1.18720E+01    1.06030E+01      4.56990E+00
1279     3.80780E+01    3.86320E+01      1.46640E+01    1.05180E+01      5.37590E+00
1280     2.53830E+01    3.86320E+01      1.99010E+01    1.02800E+01      6.13540E+00
1281     1.26880E+01    3.86320E+01      2.17330E+01    1.05210E+01      6.59710E+00
1282    -8.00000E-03    3.86320E+01      2.20500E+01    1.03870E+01      6.55720E+00
1283    -1.27030E+01    3.86320E+01      2.50080E+01    1.01790E+01      7.00020E+00
1284    -2.53980E+01    3.86320E+01      1.95290E+01    9.83410E+00      7.01140E+00
1285    -3.80930E+01    3.86320E+01      1.44480E+01    9.03270E+00      7.49960E+00
1286    -5.07880E+01    3.86320E+01      9.69910E+00    8.29030E+00      8.65900E+00
1287    -6.34830E+01    3.86320E+01      7.86640E+00    8.34310E+00      8.77500E+00
1288    -7.61780E+01    3.86320E+01      5.90360E+00    7.90490E+00      8.31300E+00
1289    -8.88730E+01    3.86320E+01      4.97670E+00    8.12520E+00      8.54150E+00
1290    -1.01569E+02    3.86320E+01      3.51700E+00    9.95360E+00      9.05980E+00
1291    -1.14264E+02    3.86320E+01      3.30230E+00    8.80180E+00      8.25370E+00
1292    -1.26959E+02    3.86320E+01      2.65710E+00    1.03480E+01      6.63080E+00
1293    -1.39654E+02    3.86320E+01      2.08230E+00    8.44840E+00      8.12860E+00
1294    -1.52349E+02    3.86320E+01      1.33040E+00    5.39800E+00      0.00000E+00
1295    -1.65044E+02    3.86320E+01      9.69030E-01    7.58850E+00      0.00000E+00
1296    -1.77739E+02    3.86320E+01      1.17740E+00    9.53150E+00      8.44290E+00
1297    -1.90434E+02    3.86320E+01      1.14430E+00    7.62060E+00      0.00000E+00
1298    -2.03129E+02    3.86320E+01      1.63230E-01   -1.32530E+00      0.00000E+00
1299    -2.15825E+02    3.86320E+01      2.92830E-01    2.29750E+00      0.00000E+00
1300    -2.28520E+02    3.86320E+01     -4.63680E-01    7.77010E+00      1.81110E+01
1301    -2.41215E+02    3.86320E+01      3.57140E-01    2.08360E+01      0.00000E+00
1302    -2.53910E+02    3.86320E+01      4.19770E-01    1.99050E+01      0.00000E+00
1303    -2.53910E+02    5.13280E+01      6.31340E-01    1.61860E+01      0.00000E+00
1304    -2.41215E+02    5.13280E+01      6.24890E-01    1.52370E+01      0.00000E+00
1305    -2.28520E+02    5.13280E+01      5.14860E-01    9.79690E+00      0.00000E+00
1306    -2.15825E+02    5.13280E+01      1.13300E+00    8.62030E+00      8.64610E+00
1307    -2.03129E+02    5.13280E+01      3.51760E-01    2.67990E+00      0.00000E+00
1308    -1.90434E+02    5.13280E+01      9.47850E-01    7.33980E+00      0.00000E+00
1309    -1.77739E+02    5.13280E+01      8.28040E-01    7.88010E+00      0.00000E+00
1310    -1.65044E+02    5.13280E+01      1.20470E+00    1.10870E+01      1.27020E+00
1311    -1.52349E+02    5.13280E+01      4.76400E-01    8.26890E+00      0.00000E+00
1312    -1.39654E+02    5.13280E+01      1.97170E+00    1.06680E+01      7.26790E+00
1313    -1.26959E+02    5.13280E+01      1.17270E+00    9.97390E+00      0.00000E+00
1314    -1.14264E+02    5.13280E+01      2.78540E+00    8.11760E+00      8.21640E+00
1315    -1.01569E+02    5.13280E+01      3.62630E+00    8.92610E+00      4.15940E+00
1316    -8.88730E+01    5.13280E+01      4.41090E+00    9.06560E+00      8.61410E+00
1317    -7.61780E+01    5.13280E+01      5.19060E+00    9.17600E+00      9.41340E+00
1318    -6.34830E+01    5.13280E+01      7.93340E+00    8.60620E+00      8.55560E+00
1319    -5.07880E+01    5.13280E+01      1.00300E+01    8.62850E+00      7.85980E+00
1320    -3.80930E+01    5.13280E+01      1.18480E+01    9.19790E+00      7.45850E+00
1321    -2.53980E+01    5.13280E+01      1.48780E+01    9.76520E+00      6.23830E+00
1322    -1.27030E+01    5.13280E+01      1.81080E+01    9.85950E+00      5.77010E+00
1323    -8.00000E-03    5.13280E+01      1.66350E+01    1.02070E+01      5.38740E+00
1324     1.26880E+01    5.13280E+01      1.87980E+01    1.03260E+01      5.41780E+00
1325     2.53830E+01    5.13280E+01      1.93380E+01    1.02240E+01      4.69170E+00
1326     3.80780E+01    5.13280E+01      1.80830E+01    1.02610E+01      4.90630E+00
1327     5.07730E+01    5.13280E+01      1.56410E+01    1.00110E+01      4.86980E+00
1328     6.34680E+01    5.13280E+01      1.21700E+01    1.03390E+01      3.73950E+00
1329     7.61630E+01    5.13280E+01      1.04620E+01    9.98550E+00      3.94580E+00
1330     8.88580E+01    5.13280E+01      1.05460E+01    1.04040E+01      3.66950E+00
1331     1.01553E+02    5.13280E+01      1.10360E+01    1.01270E+01      3.42150E+00
1332     1.14249E+02    5.13280E+01      1.20730E+01    9.99230E+00      4.19940E+00
1333     1.26944E+02    5.13280E+01      1.22270E+01    9.76500E+00      4.13850E+00
1334     1.39639E+02    5.13280E+01      9.08090E+00    1.00820E+01      6.03540E+00
1335     1.52334E+02    5.13280E+01      7.36800E+00    9.97100E+00      6.73530E+00
1336     1.65029E+02    5.13280E+01      5.59250E+00    9.42040E+00      7.47910E+00
1337     1.77724E+02    5.13280E+01      4.93400E+00    9.08930E+00      7.81960E+00
1338     1.90419E+02    5.13280E+01      3.56240E+00    9.05580E+00      4.80630E+00
1339     2.03114E+02    5.13280E+01      3.58600E+00    9.64670E+00      3.31120E+00
1340     2.15809E+02    5.13280E+01      4.10720E+00    8.20360E+00      2.47920E+00
1341     2.28505E+02    5.13280E+01      3.42130E+00    7.53080E+00      3.69680E+00
1342     2.41200E+02    5.13280E+01      3.24070E+00    8.67470E+00      6.93740E+00
1343     2.53895E+02    5.13280E+01      3.25280E+00    8.74150E+00      7.01540E+00
1344     2.53895E+02    6.40230E+01      2.60040E+00    6.18050E+00      3.33390E+00
1345     2.41200E+02    6.40230E+01      2.54460E+00    6.12970E+00      1.99930E+00
1346     2.28505E+02    6.40230E+01      3.25700E+00    7.22950E+00      5.54820E+00
1347     2.15809E+02    6.40230E+01      4.80560E+00    8.37630E+00      6.86130E+00
1348     2.03114E+02    6.40230E+01      3.68330E+00    9.79000E+00      5.43890E+00
1349     1.90419E+02    6.40230E+01      4.16800E+00    9.01970E+00      4.87260E+00
1350     1.77724E+02    6.40230E+01      4.04550E+00    9.55670E+00      4.76310E+00
1351     1.65029E+02    6.40230E+01      6.04410E+00    9.73440E+00      7.20730E+00
1352     1.52334E+02    6.40230E+01      5.96150E+00    8.66000E+00      1.82410E+00
1353     1.39639E+02    6.40230E+01      7.24110E+00    9.11290E+00      4.00760E+00
1354     1.26944E+02    6.40230E+01      9.95620E+00    9.79040E+00      4.23250E+00
1355     1.14249E+02    6.40230E+01      9.14280E+00    1.04140E+01      4.07260E+00
1356     1.01553E+02    6.40230E+01      1.10500E+01    1.00000E+01      4.23910E+00
1357     8.88580E+01    6.40230E+01      1.05070E+01    1.03280E+01      3.23620E+00
1358     7.61630E+01    6.40230E+01      1.04760E+01    9.90430E+00      4.33290E+00
1359     6.34680E+01    6.40230E+01      1.18710E+01    1.00160E+01      4.54600E+00
1360     5.07730E+01    6.40230E+01      1.30240E+01    1.01120E+01      4.48980E+00
1361     3.80780E+01    6.40230E+01      1.55600E+01    1.01810E+01      4.15200E+00
1362     2.53830E+01    6.40230E+01      1.44660E+01    1.00860E+01      4.79760E+00
1363     1.26880E+01    6.40230E+01      1.43760E+01    9.84540E+00      5.87080E+00
1364    -8.00000E-03    6.40230E+01      1.15240E+01    9.88300E+00      5.32530E+00
1365    -1.27030E+01    6.40230E+01      1.30040E+01    9.90140E+00      5.27210E+00
1366    -2.53980E+01    6.40230E+01      8.54690E+00    9.66590E+00      6.20640E+00
1367    -3.80930E+01    6.40230E+01      8.21170E+00    9.25060E+00      7.73880E+00
1368    -5.07880E+01    6.40230E+01      7.67490E+00    9.25910E+00      8.13650E+00
1369    -6.34830E+01    6.40230E+01      6.70210E+00    9.12120E+00      8.78510E+00
1370    -7.61780E+01    6.40230E+01      3.94740E+00    9.22940E+00      7.46940E+00
1371    -8.88730E+01    6.40230E+01      3.35740E+00    9.05380E+00      6.62450E+00
1372    -1.01569E+02    6.40230E+01      3.52690E+00    9.48240E+00      7.62800E+00
1373    -1.14264E+02    6.40230E+01      3.07940E+00    8.94660E+00      5.74000E+00
1374    -1.26959E+02    6.40230E+01      2.23760E+00    1.07090E+01      5.86460E+00
1375    -1.39654E+02    6.40230E+01      2.08410E+00    1.09870E+01      7.72870E-01
1376    -1.52349E+02    6.40230E+01      1.20520E+00    1.03130E+01      0.00000E+00
1377    -1.65044E+02    6.40230E+01      1.86030E+00    1.08650E+01      8.29420E+00
1378    -1.77739E+02    6.40230E+01      1.06350E+00    9.12240E+00      0.00000E+00
1379    -1.90434E+02    6.40230E+01      5.73270E-01    1.35050E+01      8.39920E+00
1380    -2.03129E+02    6.40230E+01      6.80530E-01    6.67340E+00      0.00000E+00
1381    -2.15825E+02    6.40230E+01      2.83380E-01    1.19580E+01      0.00000E+00
1382    -2.28520E+02    6.40230E+01      1.08250E+00    8.40830E+00      1.22600E+01
1383    -2.41215E+02    6.40230E+01      3.48090E-01    4.60440E+00      0.00000E+00
1384    -2.53910E+02    6.40230E+01      2.42040E-01    2.53230E+00      0.00000E+00
1385    -2.53910E+02    7.67180E+01      8.79000E-01    1.57890E+01      0.00000E+00
1386    -2.41215E+02    7.67180E+01      8.11630E-01    1.59210E+01      0.00000E+00
1387    -2.28520E+02    7.67180E+01     -5.20918E-02    6.92530E+00      0.00000E+00
1388    -2.15825E+02    7.67180E+01     -3.22182E-02    3.33870E+01      0.00000E+00
1389    -2.03129E+02    7.67180E+01      8.80240E-01    1.42980E+01      0.00000E+00
1390    -1.90434E+02    7.67180E+01      1.46090E+00    7.28410E+00      5.28320E-01
1391    -1.77739E+02    7.67180E+01      8.01390E-01    6.98680E+00      3.34560E+00
1392    -1.65044E+02    7.67180E+01      9.54790E-01    1.08470E+01      0.00000E+00
1393    -1.52349E+02    7.67180E+01      1.66900E+00    1.01900E+01      2.91300E+00
1394    -1.39654E+02    7.67180E+01      2.09380E+00    9.83510E+00      2.97180E+00
1395    -1.26959E+02    7.67180E+01      2.70190E+00    1.06750E+01      6.28370E+00
1396    -1.14264E+02    7.67180E+01      3.69350E+00    7.96170E+00      4.88920E+00
1397    -1.01569E+02    7.67180E+01      2.20050E+00    9.10750E+00      0.00000E+00
1398    -8.88730E+01    7.67180E+01      1.82280E+00    8.91040E+00      3.91320E+00
1399    -7.61780E+01    7.67180E+01      3.41370E+00    1.00820E+01      6.36800E+00
1400    -6.34830E+01    7.67180E+01      4.40640E+00    9.35770E+00      7.07990E+00
1401    -5.07880E+01    7.67180E+01      5.12410E+00    9.50440E+00      7.21390E+00
1402    -3.80930E+01    7.67180E+01      5.70310E+00    9.33250E+00      8.17210E+00
1403    -2.53980E+01    7.67180E+01      3.80210E+00    9.50740E+00      2.69700E+00
1404    -1.27030E+01    7.67180E+01      8.12070E+00    9.94080E+00      4.90460E+00
1405    -8.00000E-03    7.67180E+01      7.96160E+00    1.01440E+01      3.41820E+00
1406     1.26880E+01    7.67180E+01      1.15480E+01    1.03780E+01      5.13970E+00
1407     2.53830E+01    7.67180E+01      1.01820E+01    1.01110E+01      4.57180E+00
1408     3.80780E+01    7.67180E+01      1.24110E+01    9.98710E+00      4.92280E+00
1409     5.07730E+01    7.67180E+01      1.13510E+01    1.00340E+01      4.01040E+00
1410     6.34680E+01    7.67180E+01      1.04360E+01    1.00140E+01      4.29990E+00
1411     7.61630E+01    7.67180E+01      9.46060E+00    9.72710E+00      3.56300E+00
1412     8.88580E+01    7.67180E+01      8.98970E+00    1.00090E+01      3.12380E+00
1413     1.01553E+02    7.67180E+01      9.78070E+00    1.00350E+01      3.42960E+00
1414     1.14249E+02    7.67180E+01      8.15970E+00    9.96040E+00      4.19210E+00
1415     1.26944E+02    7.67180E+01      8.52310E+00    1.00960E+01      4.50470E+00
1416     1.39639E+02    7.67180E+01      6.29410E+00    8.81300E+00      4.38800E+00
1417     1.52334E+02    7.67180E+01      5.57610E+00    8.83770E+00      5.45480E+00
1418     1.65029E+02    7.67180E+01      5.31640E+00    9.33770E+00      6.79470E+00
1419     1.77724E+02    7.67180E+01      4.41180E+00    8.66650E+00      5.26050E+00
1420     1.90419E+02    7.67180E+01      4.28680E+00    8.87180E+00      6.44430E+00
1421     2.03114E+02    7.67180E+01      3.02050E+00    9.40430E+00      4.72020E+00
1422     2.15809E+02    7.67180E+01      4.09280E+00    8.45470E+00      7.21890E+00
1423     2.28505E+02    7.67180E+01      3.37740E+00    7.72820E+00      7.05940E+00
1424     2.41200E+02    7.67180E+01      2.46220E+00    8.96310E+00      8.80990E+00
1425     2.53895E+02    7.67180E+01      2.44340E+00    9.00350E+00      8.86170E+00
1426     2.53895E+02    8.94130E+01      2.69500E+00    8.15100E+00      4.69230E+00
1427     2.41200E+02    8.94130E+01      2.70120E+00    8.13060E+00      4.64560E+00
1428     2.28505E+02    8.94130E+01      2.51960E+00    6.04510E+00      0.00000E+00
1429     2.15809E+02    8.94130E+01      3.55790E+00    9.87890E+00      6.15540E+00
1430     2.03114E+02    8.94130E+01      3.43260E+00    8.34030E+00      5.48950E+00
1431     1.90419E+02    8.94130E+01      3.28720E+00    7.65150E+00      0.00000E+00
1432     1.77724E+02    8.94130E+01      4.28690E+00    8.34570E+00      6.70910E+00
1433     1.65029E+02    8.94130E+01      4.51300E+00    9.07420E+00      6.13360E+00
1434     1.52334E+02    8.94130E+01      4.87400E+00    8.71880E+00      6.70200E+00
1435     1.39639E+02    8.94130E+01      5.62440E+00    8.68210E+00      5.79380E+00
1436     1.26944E+02    8.94130E+01      7.82240E+00    9.25110E+00      6.52220E+00
1437     1.14249E+02    8.94130E+01      7.18120E+00    9.59210E+00      4.70480E+00
1438     1.01553E+02    8.94130E+01      8.27720E+00    9.97470E+00      4.83700E+00
1439     8.88580E+01    8.94130E+01      8.93180E+00    9.95870E+00      5.87700E+00
1440     7.61630E+01    8.94130E+01      8.56160E+00    9.52040E+00      3.61890E+00
1441     6.34680E+01    8.94130E+01      8.88020E+00    9.91450E+00      3.96910E+00
1442     5.07730E+01    8.94130E+01      1.03050E+01    9.71150E+00      4.55100E+00
1443     3.80780E+01    8.94130E+01      9.98730E+00    1.00320E+01      4.46490E+00
1444     2.53830E+01    8.94130E+01      8.55090E+00    9.61780E+00      1.54570E+00
1445     1.26880E+01    8.94130E+01      9.01960E+00    9.50770E+00      4.34510E+00
1446    -8.00000E-03    8.94130E+01      6.99950E+00    1.00670E+01      5.93090E+00
1447    -1.27030E+01    8.94130E+01      4.67850E+00    9.16940E+00      6.17390E+00
1448    -2.53980E+01    8.94130E+01      2.80600E+00    1.00540E+01      2.52820E+00
1449    -3.80930E+01    8.94130E+01      3.83820E+00    9.49940E+00      8.66740E+00
1450    -5.07880E+01    8.94130E+01      3.71840E+00    1.03860E+01      7.27900E+00
1451    -6.34830E+01    8.94130E+01      3.47660E+00    1.00290E+01      8.18680E+00
1452    -7.61780E+01    8.94130E+01      2.25310E+00    9.81450E+00      0.00000E+00
1453    -8.88730E+01    8.94130E+01      1.69820E+00    7.68810E+00      4.28110E+00
1454    -1.01569E+02    8.94130E+01      2.75000E+00    9.56990E+00      6.74850E+00
1455    -1.14264E+02    8.94130E+01      5.46540E+00    9.08040E+00      7.39800E+00
1456    -1.26959E+02    8.94130E+01      3.20080E+00    9.30860E+00      6.04740E+00
1457    -1.39654E+02    8.94130E+01      2.53740E+00    1.02210E+01      4.43730E+00
1458    -1.52349E+02    8.94130E+01      1.53730E+00    1.06230E+01      0.00000E+00
1459    -1.65044E+02    8.94130E+01      1.30810E+00    1.16420E+01      0.00000E+00
1460    -1.77739E+02    8.94130E+01      1.22580E+00    5.97400E+00      0.00000E+00
1461    -1.90434E+02    8.94130E+01      6.93860E-01    1.08010E+01      1.23310E+01
1462    -2.03129E+02    8.94130E+01      6.85150E-01    8.34630E+00      0.00000E+00
1463    -2.15825E+02    8.94130E+01      2.56210E-01    9.86640E+00      0.00000E+00
1464    -2.28520E+02    8.94130E+01     -7.95327E-02    1.42350E+01      2.55990E+01
1465    -2.41215E+02    8.94130E+01      2.12940E-01   -6.11810E+00      0.00000E+00
1466    -2.53910E+02    8.94130E+01      1.29080E-01   -2.22550E+01      0.00000E+00
1467    -2.53910E+02    1.02108E+02      9.38600E-01    3.52920E+00      0.00000E+00
1468    -2.41215E+02    1.02108E+02      8.58690E-01    3.16730E+00      0.00000E+00
1469    -2.28520E+02    1.02108E+02     -1.03390E-01    3.28210E+01      0.00000E+00
1470    -2.15825E+02    1.02108E+02     -5.32940E-01    5.04020E+00      0.00000E+00
1471    -2.03129E+02    1.02108E+02      3.30230E-01    4.17060E+00      0.00000E+00
1472    -1.90434E+02    1.02108E+02      1.13080E+00    1.16550E+01      0.00000E+00
1473    -1.77739E+02    1.02108E+02      5.56730E-01    4.58950E+00      0.00000E+00
1474    -1.65044E+02    1.02108E+02      1.30800E+00    1.17470E+01      0.00000E+00
1475    -1.52349E+02    1.02108E+02      1.71760E+00    1.09190E+01      8.11760E+00
1476    -1.39654E+02    1.02108E+02      2.32090E+00    1.02870E+01      7.12240E+00
1477    -1.26959E+02    1.02108E+02      3.95880E+00    8.07060E+00      6.49770E+00
1478    -1.14264E+02    1.02108E+02      4.75480E+00    8.95870E+00      6.74150E+00
1479    -1.01569E+02    1.02108E+02      3.89020E+00    9.10150E+00      5.57630E+00
1480    -8.88730E+01    1.02108E+02      1.73870E+00    6.13430E+00      0.00000E+00
1481    -7.61780E+01    1.02108E+02      3.37580E+00    9.35610E+00      8.11800E+00
1482    -6.34830E+01    1.02108E+02      1.96060E+00    1.02330E+01      6.17620E+00
1483    -5.07880E+01    1.02108E+02      1.76630E+00    8.64000E+00      0.00000E+00
1484    -3.80930E+01    1.02108E+02      3.05020E+00    1.02620E+01      5.07630E+00
1485    -2.53980E+01    1.02108E+02      2.81070E+00    1.01420E+01      5.69410E+00
1486    -1.27030E+01    1.02108E+02      3.06100E+00    1.01630E+01      6.25920E+00
1487    -8.00000E-03    1.02108E+02      4.77820E+00    1.01100E+01      4.35350E+00
1488     1.26880E+01    1.02108E+02      7.34260E+00    9.30590E+00      4.14590E+00
1489     2.53830E+01    1.02108E+02      7.77150E+00    1.02120E+01      3.94580E+00
1490     3.80780E+01    1.02108E+02      7.91530E+00    9.71190E+00      3.56690E+00
1491     5.07730E+01    1.02108E+02      8.44420E+00    9.50270E+00      5.06970E+00
1492     6.34680E+01    1.02108E+02      8.46470E+00    9.77080E+00      4.84510E+00
1493     7.61630E+01    1.02108E+02      6.94990E+00    9.90740E+00      3.89960E+00
1494     8.88580E+01    1.02108E+02      7.57470E+00    9.94810E+00      5.49660E+00
1495     1.01553E+02    1.02108E+02      7.19500E+00    9.76810E+00      4.73550E+00
1496     1.14249E+02    1.02108E+02      7.30400E+00    9.68210E+00      5.94360E+00
1497     1.26944E+02    1.02108E+02      5.31620E+00    8.58340E+00      4.93580E+00
1498     1.39639E+02    1.02108E+02      5.73160E+00    9.41110E+00      7.03600E+00
1499     1.52334E+02    1.02108E+02      4.06770E+00    8.46070E+00      6.70740E+00
1500     1.65029E+02    1.02108E+02      3.88120E+00    8.30990E+00      7.07130E+00
1501     1.77724E+02    1.02108E+02      3.31430E+00    8.03150E+00      6.74440E+00
1502     1.90419E+02    1.02108E+02      2.95330E+00    7.91320E+00      5.39770E+00
1503     2.03114E+02    1.02108E+02      3.07120E+00    8.78890E+00      2.70220E+00
1504     2.15809E+02    1.02108E+02      3.34330E+00    9.41560E+00      6.30100E+00
1505     2.28505E+02    1.02108E+02      4.11550E+00    7.71940E+00      6.39210E+00
1506     2.41200E+02    1.02108E+02      2.63820E+00    8.29190E+00      6.01270E+00
1507     2.53895E+02    1.02108E+02      2.55480E+00    8.30930E+00      5.81350E+00
1508     2.53895E+02    1.14803E+02      1.76290E+00    7.64790E+00      0.00000E+00
1509     2.41200E+02    1.14803E+02      1.79150E+00    7.82980E+00      1.11830E+00
1510     2.28505E+02    1.14803E+02      2.40020E+00    7.92870E+00      0.00000E+00
1511     2.15809E+02    1.14803E+02      4.06960E+00    8.67400E+00      6.62830E+00
1512     2.03114E+02    1.14803E+02      3.27670E+00    9.19420E+00      1.76650E+00
1513     1.90419E+02    1.14803E+02      3.41070E+00    7.78680E+00      3.65120E+00
1514     1.77724E+02    1.14803E+02      3.24170E+00    8.78600E+00      5.23600E+00
1515     1.65029E+02    1.14803E+02      2.87360E+00    8.87480E+00      4.63060E+00
1516     1.52334E+02    1.14803E+02      2.84180E+00    6.88550E+00      0.00000E+00
1517     1.39639E+02    1.14803E+02      3.89300E+00    8.37490E+00      4.19680E+00
1518     1.26944E+02    1.14803E+02      5.23270E+00    8.43700E+00      5.66420E+00
1519     1.14249E+02    1.14803E+02      5.64050E+00    8.64310E+00      4.78940E+00
1520     1.01553E+02    1.14803E+02      5.54970E+00    9.62600E+00      4.09030E+00
1521     8.88580E+01    1.14803E+02      7.07620E+00    1.00200E+01      6.39250E+00
1522     7.61630E+01    1.14803E+02      5.90530E+00    9.77880E+00      4.17810E+00
1523     6.34680E+01    1.14803E+02      6.75340E+00    9.50500E+00      5.38110E+00
1524     5.07730E+01    1.14803E+02      6.81740E+00    9.54000E+00      6.15450E+00
1525     3.80780E+01    1.14803E+02      6.64940E+00    9.70330E+00      4.97130E+00
1526     2.53830E+01    1.14803E+02      7.38350E+00    9.42650E+00      7.30310E+00
1527     1.26880E+01    1.14803E+02      5.50000E+00    8.98260E+00      3.53070E+00
1528    -8.00000E-03    1.14803E+02      3.20410E+00    9.04520E+00      3.64660E+00
1529    -1.27030E+01    1.14803E+02      3.69860E+00    8.16220E+00      3.19890E+00
1530    -2.53980E+01    1.14803E+02      3.60350E+00    9.28550E+00      7.92030E+00
1531    -3.80930E+01    1.14803E+02      3.27070E+00    9.78530E+00      7.16540E+00
1532    -5.07880E+01    1.14803E+02      2.45650E+00    9.94600E+00      8.45910E+00
1533    -6.34830E+01    1.14803E+02      2.17400E+00    8.55580E+00      2.84020E+00
1534    -7.61780E+01    1.14803E+02      2.49000E+00    1.02370E+01      9.43080E+00
1535    -8.88730E+01    1.14803E+02      2.16150E+00    7.04610E+00      3.57390E+00
1536    -1.01569E+02    1.14803E+02      1.88780E+00    9.46580E+00      0.00000E+00
1537    -1.14264E+02    1.14803E+02      3.69360E+00    8.67540E+00      7.90230E+00
1538    -1.26959E+02    1.14803E+02      2.99700E+00    9.26620E+00      7.62550E+00
1539    -1.39654E+02    1.14803E+02      1.94730E+00    1.05120E+01      4.88920E+00
1540    -1.52349E+02    1.14803E+02      9.02430E-01    7.99200E+00      0.00000E+00
1541    -1.65044E+02    1.14803E+02      6.65130E-01    8.49210E+00      0.00000E+00
1542    -1.77739E+02    1.14803E+02      1.14060E+00    7.55570E+00      8.83200E+00
1543    -1.90434E+02    1.14803E+02      4.70560E-01    1.32120E+01      0.00000E+00
1544    -2.03129E+02    1.14803E+02      4.67823E-02   -5.70200E+01      0.00000E+00
1545    -2.15825E+02    1.14803E+02     -4.22770E-01    2.80380E+00      0.00000E+00
1546    -2.28520E+02    1.14803E+02      1.08500E-01   -5.62090E+00      0.00000E+00
1547    -2.41215E+02    1.14803E+02      9.73090E-01    6.07010E+00      1.26730E+01
1548    -2.53910E+02    1.14803E+02      1.05300E+00    6.46730E+00      1.29880E+01
1549    -2.53910E+02    1.27498E+02      5.02930E-01    1.04080E+01      1.29280E+01
1550    -2.41215E+02    1.27498E+02      4.98450E-01    1.05880E+01      1.23030E+01
1551    -2.28520E+02    1.27498E+02      2.31850E-01    1.86990E+01      0.00000E+00
1552    -2.15825E+02    1.27498E+02      8.28570E-01    9.29600E+00      4.77890E+00
1553    -2.03129E+02    1.27498E+02      7.34150E-01    1.19850E+01      1.35920E+01
1554    -1.90434E+02    1.27498E+02      3.92920E-01    9.38130E+00      0.00000E+00
1555    -1.77739E+02    1.27498E+02      2.76360E-01    2.25060E+01      0.00000E+00
1556    -1.65044E+02    1.27498E+02      7.14390E-01    7.67280E+00      0.00000E+00
1557    -1.52349E+02    1.27498E+02      6.87810E-01    9.28390E+00      4.37270E+00
1558    -1.39654E+02    1.27498E+02      9.96680E-01    1.15430E+01      0.00000E+00
1559    -1.26959E+02    1.27498E+02      2.24520E+00    8.74750E+00      8.66770E+00
1560    -1.14264E+02    1.27498E+02      2.13490E+00    7.59780E+00      4.43980E+00
1561    -1.01569E+02    1.27498E+02      1.74240E+00    6.66600E+00      0.00000E+00
1562    -8.88730E+01    1.27498E+02      1.81230E+00    8.54630E+00      7.86120E+00
1563    -7.61780E+01    1.27498E+02      1.39500E+00    9.90730E+00      6.64810E+00
1564    -6.34830E+01    1.27498E+02      4.58690E-01    9.77430E+00      0.00000E+00
1565    -5.07880E+01    1.27498E+02      1.96430E+00    9.43720E+00      4.20140E+00
1566    -3.80930E+01    1.27498E+02      4.07840E+00    9.20200E+00      7.35230E+00
1567    -2.53980E+01    1.27498E+02      5.21370E+00    9.04400E+00      5.69660E+00
1568    -1.27030E+01    1.27498E+02      4.23060E+00    8.89910E+00      4.56200E+00
1569    -8.00000E-03    1.27498E+02      4.48870E+00    9.20930E+00      6.65060E+00
1570     1.26880E+01    1.27498E+02      4.50830E+00    9.17090E+00      1.87980E+00
1571     2.53830E+01    1.27498E+02      5.32130E+00    1.01140E+01      1.35320E+00
1572     3.80780E+01    1.27498E+02      5.92930E+00    8.50270E+00      0.00000E+00
1573     5.07730E+01    1.27498E+02      6.04830E+00    9.39120E+00      4.71720E+00
1574     6.34680E+01    1.27498E+02      6.08120E+00    9.21230E+00      4.99760E+00
1575     7.61630E+01    1.27498E+02      6.06280E+00    1.00160E+01      4.83810E+00
1576     8.88580E+01    1.27498E+02      5.15930E+00    8.81240E+00      3.75440E+00
1577     1.01553E+02    1.27498E+02      5.86410E+00    8.72980E+00      5.22850E+00
1578     1.14249E+02    1.27498E+02      5.72600E+00    8.65850E+00      4.99430E+00
1579     1.26944E+02    1.27498E+02      4.49570E+00    8.39630E+00      2.34490E+00
1580     1.39639E+02    1.27498E+02      3.83360E+00    8.39020E+00      5.70880E+00
1581     1.52334E+02    1.27498E+02      3.85130E+00    8.75100E+00      8.30190E+00
1582     1.65029E+02    1.27498E+02      2.90570E+00    9.19030E+00      7.07910E+00
1583     1.77724E+02    1.27498E+02      3.25930E+00    8.94580E+00      4.29860E+00
1584     1.90419E+02    1.27498E+02      2.67220E+00    7.84220E+00      4.89950E-01
1585     2.03114E+02    1.27498E+02      3.49910E+00    8.98950E+00      7.16650E+00
1586     2.15809E+02    1.27498E+02      2.94260E+00    9.43160E+00      7.28320E+00
1587     2.28505E+02    1.27498E+02      2.45810E+00    8.25080E+00      1.69720E+00
1588     2.41200E+02    1.27498E+02      1.54750E+00    9.08620E+00      0.00000E+00
1589     2.53895E+02    1.27498E+02      1.47410E+00    9.00480E+00      0.00000E+00
1590     2.53895E+02    1.40193E+02      1.65700E+00    8.63330E+00      9.82400E+00
1591     2.41200E+02    1.40193E+02      1.65600E+00    9.01940E+00      9.92180E+00
1592     2.28505E+02    1.40193E+02      2.24530E+00    9.79600E+00      8.99240E+00
1593     2.15809E+02    1.40193E+02      2.60750E+00    9.48190E+00      6.44860E+00
1594     2.03114E+02    1.40193E+02      2.97810E+00    9.50300E+00      5.64840E+00
1595     1.90419E+02    1.40193E+02      2.28040E+00    9.27730E+00      9.21560E+00
1596     1.77724E+02    1.40193E+02      3.59230E+00    9.22090E+00      8.26720E+00
1597     1.65029E+02    1.40193E+02      3.72660E+00    8.86520E+00      7.85020E+00
1598     1.52334E+02    1.40193E+02      3.18190E+00    8.22480E+00      0.00000E+00
1599     1.39639E+02    1.40193E+02      3.63520E+00    8.30500E+00      4.38800E+00
1600     1.26944E+02    1.40193E+02      3.99460E+00    1.05530E+01      4.21140E+00
1601     1.14249E+02    1.40193E+02      4.21310E+00    8.52410E+00      0.00000E+00
1602     1.01553E+02    1.40193E+02      5.26380E+00    9.30300E+00      4.99870E+00
1603     8.88580E+01    1.40193E+02      6.04790E+00    8.69000E+00      5.43430E+00
1604     7.61630E+01    1.40193E+02      6.46560E+00    8.74680E+00      6.65650E+00
1605     6.34680E+01    1.40193E+02      7.05930E+00    9.04200E+00      5.59920E+00
1606     5.07730E+01    1.40193E+02      7.78840E+00    9.35140E+00      4.81500E+00
1607     3.80780E+01    1.40193E+02      6.79510E+00    9.90630E+00      2.80160E+00
1608     2.53830E+01    1.40193E+02      5.66400E+00    9.82020E+00      4.37590E+00
1609     1.26880E+01    1.40193E+02      4.39180E+00    9.40560E+00      0.00000E+00
1610    -8.00000E-03    1.40193E+02      4.75080E+00    8.54090E+00      1.83470E+00
1611    -1.27030E+01    1.40193E+02      4.85220E+00    9.21990E+00      3.73430E+00
1612    -2.53980E+01    1.40193E+02      4.38680E+00    8.66650E+00      4.88580E+00
1613    -3.80930E+01    1.40193E+02      3.69350E+00    9.22910E+00      5.45480E+00
1614    -5.07880E+01    1.40193E+02      1.77300E+00    1.09390E+01      5.42090E+00
1615    -6.34830E+01    1.40193E+02      1.31400E+00    1.06500E+01      1.74430E+00
1616    -7.61780E+01    1.40193E+02      1.62120E+00    9.94200E+00      3.83750E+00
1617    -8.88730E+01    1.40193E+02      1.63940E+00    9.84220E+00      9.02310E+00
1618    -1.01569E+02    1.40193E+02      1.74210E+00    7.43110E+00      9.43970E+00
1619    -1.14264E+02    1.40193E+02      1.84680E+00    8.45420E+00      1.00380E+01
1620    -1.26959E+02    1.40193E+02      2.66600E+00    9.31580E+00      5.97400E+00
1621    -1.39654E+02    1.40193E+02      5.77580E-01    2.18330E+01      0.00000E+00
1622    -1.52349E+02    1.40193E+02      9.15090E-01    1.36210E+01      3.58950E+00
1623    -1.65044E+02    1.40193E+02      2.72820E-01    1.97540E+00      0.00000E+00
1624    -1.77739E+02    1.40193E+02     -7.26465E-02    3.30330E+00      3.95890E+01
1625    -1.90434E+02    1.40193E+02      7.00060E-01    9.79720E+00      0.00000E+00
1626    -2.03129E+02    1.40193E+02      5.53110E-01    1.44570E+01      0.00000E+00
1627    -2.15825E+02    1.40193E+02     -1.71010E-01   -4.66360E+00      0.00000E+00
1628    -2.28520E+02    1.40193E+02      3.26216E-02   -1.49630E+01      0.00000E+00
1629    -2.41215E+02    1.40193E+02     -3.87710E-01    8.97620E+00      1.42030E+01
1630    -2.53910E+02    1.40193E+02     -4.82690E-01    9.35820E+00      1.34170E+01
1631    -2.53910E+02    1.52889E+02     -1.35600E-01   -1.04140E+00      0.00000E+00
1632    -2.41215E+02    1.52889E+02     -1.17980E-01   -3.58460E+00      0.00000E+00
1633    -2.28520E+02    1.52889E+02      1.21390E-01    2.48550E+01      0.00000E+00
1634    -2.15825E+02    1.52889E+02     -3.66570E-01    5.47130E+00      4.83120E+00
1635    -2.03129E+02    1.52889E+02      5.07010E-01    1.66420E+01      0.00000E+00
1636    -1.90434E+02    1.52889E+02      5.55920E-01    9.69250E+00      5.30750E+00
1637    -1.77739E+02    1.52889E+02      1.34271E-03   -1.09020E+03      0.00000E+00
1638    -1.65044E+02    1.52889E+02      4.40640E-01    5.70150E+00      0.00000E+00
1639    -1.52349E+02    1.52889E+02      1.02830E+00    8.07440E+00      0.00000E+00
1640    -1.39654E+02    1.52889E+02      1.20830E+00    1.10880E+01      0.00000E+00
1641    -1.26959E+02    1.52889E+02      1.72760E+00    7.00180E+00      0.00000E+00
1642    -1.14264E+02    1.52889E+02      1.50890E+00    7.00530E+00      4.57240E+00
1643    -1.01569E+02    1.52889E+02      1.71990E+00    1.10300E+01      8.36190E+00
1644    -8.88730E+01    1.52889E+02      1.82300E+00    1.02360E+01      9.22130E+00
1645    -7.61780E+01    1.52889E+02      1.50250E+00    1.07990E+01      6.52350E+00
1646    -6.34830E+01    1.52889E+02      1.18900E+00    1.05730E+01      8.26590E+00
1647    -5.07880E+01    1.52889E+02      1.54190E+00    8.28930E+00      4.75670E+00
1648    -3.80930E+01    1.52889E+02      2.27590E+00    9.92010E+00      2.93210E+00
1649    -2.53980E+01    1.52889E+02      3.57840E+00    9.97150E+00      4.47610E+00
1650    -1.27030E+01    1.52889E+02      3.41940E+00    8.99310E+00      0.00000E+00
1651    -8.00000E-03    1.52889E+02      5.59360E+00    9.68050E+00      5.68680E+00
1652     1.26880E+01    1.52889E+02      5.98840E+00    9.69880E+00      4.76140E+00
1653     2.53830E+01    1.52889E+02      7.49790E+00    1.02380E+01      4.68630E+00
1654     3.80780E+01    1.52889E+02      8.03630E+00    9.71350E+00      5.21250E+00
1655     5.07730E+01    1.52889E+02      8.91930E+00    9.56230E+00      5.57130E+00
1656     6.34680E+01    1.52889E+02      7.13490E+00    8.40900E+00      3.25940E+00
1657     7.61630E+01    1.52889E+02      6.30470E+00    8.82660E+00      6.27840E+00
1658     8.88580E+01    1.52889E+02      5.83250E+00    9.08700E+00      5.29430E+00
1659     1.01553E+02    1.52889E+02      4.20770E+00    8.74190E+00      0.00000E+00
1660     1.14249E+02    1.52889E+02      3.99520E+00    9.90150E+00      5.33480E+00
1661     1.26944E+02    1.52889E+02      3.62060E+00    1.04760E+01      7.24020E+00
1662     1.39639E+02    1.52889E+02      2.75940E+00    9.68900E+00      5.19050E+00
1663     1.52334E+02    1.52889E+02      3.17150E+00    8.54060E+00      7.56000E+00
1664     1.65029E+02    1.52889E+02      2.69810E+00    9.01880E+00      6.59880E+00
1665     1.77724E+02    1.52889E+02      1.85400E+00    8.86640E+00      0.00000E+00
1666     1.90419E+02    1.52889E+02      1.60020E+00    8.64010E+00      6.72070E+00
1667     2.03114E+02    1.52889E+02      1.66600E+00    8.46230E+00      5.94410E+00
1668     2.15809E+02    1.52889E+02      1.81550E+00    8.81750E+00      5.01210E+00
1669     2.28505E+02    1.52889E+02      1.21410E+00    8.16560E+00      0.00000E+00
1670     2.41200E+02    1.52889E+02      1.17910E+00    6.67240E+00      2.96140E+00
1671     2.53895E+02    1.52889E+02      1.21240E+00    6.65680E+00      4.50970E+00
1672     2.53895E+02    1.65584E+02      1.34650E+00    9.10620E+00      9.21740E+00
1673     2.41200E+02    1.65584E+02      1.38310E+00    9.20890E+00      9.42880E+00
1674     2.28505E+02    1.65584E+02      1.74340E+00    6.15470E+00      9.35120E+00
1675     2.15809E+02    1.65584E+02      2.28710E+00    9.12090E+00      9.25220E+00
1676     2.03114E+02    1.65584E+02      2.20790E+00    8.65200E+00      6.97710E+00
1677     1.90419E+02    1.65584E+02      2.27690E+00    8.04570E+00      8.55100E+00
1678     1.77724E+02    1.65584E+02      2.08700E+00    8.10180E+00      2.33180E+00
1679     1.65029E+02    1.65584E+02      2.37360E+00    8.85780E+00      3.28410E+00
1680     1.52334E+02    1.65584E+02      3.16820E+00    7.85720E+00      5.45680E+00
1681     1.39639E+02    1.65584E+02      3.54530E+00    9.32690E+00      7.03880E+00
1682     1.26944E+02    1.65584E+02      3.43200E+00    9.69410E+00      3.73660E+00
1683     1.14249E+02    1.65584E+02      3.86030E+00    8.98910E+00      5.88460E+00
1684     1.01553E+02    1.65584E+02      4.43120E+00    8.81260E+00      5.37960E+00
1685     8.88580E+01    1.65584E+02      6.08390E+00    9.02600E+00      6.40600E+00
1686     7.61630E+01    1.65584E+02      5.68340E+00    8.49570E+00      6.08280E+00
1687     6.34680E+01    1.65584E+02      6.78880E+00    8.77110E+00      6.04140E+00
1688     5.07730E+01    1.65584E+02      7.49110E+00    9.41290E+00      5.28900E+00
1689     3.80780E+01    1.65584E+02      7.78510E+00    9.99110E+00      3.09420E+00
1690     2.53830E+01    1.65584E+02      8.04620E+00    9.72660E+00      3.38540E+00
1691     1.26880E+01    1.65584E+02      6.76890E+00    9.86560E+00      4.52510E+00
1692    -8.00000E-03    1.65584E+02      4.86290E+00    9.64880E+00      3.87230E+00
1693    -1.27030E+01    1.65584E+02      3.06170E+00    9.56890E+00      4.74550E+00
1694    -2.53980E+01    1.65584E+02      3.05470E+00    9.92190E+00      3.40350E+00
1695    -3.80930E+01    1.65584E+02      1.74740E+00    1.19290E+01      0.00000E+00
1696    -5.07880E+01    1.65584E+02      1.14240E+00    7.92410E+00      0.00000E+00
1697    -6.34830E+01    1.65584E+02      8.97590E-01    8.91020E+00      0.00000E+00
1698    -7.61780E+01    1.65584E+02      1.51570E+00    9.61080E+00      5.84600E+00
1699    -8.88730E+01    1.65584E+02      1.41040E+00    8.84310E+00      6.01130E+00
1700    -1.01569E+02    1.65584E+02      1.58860E+00    1.10530E+01      6.82580E+00
1701    -1.14264E+02    1.65584E+02      1.35440E+00    7.13110E+00      7.22940E+00
1702    -1.26959E+02    1.65584E+02      1.24990E+00    7.29220E+00      1.95270E+00
1703    -1.39654E+02    1.65584E+02      1.00470E+00    9.08510E+00      0.00000E+00
1704    -1.52349E+02    1.65584E+02      5.81670E-01    7.42310E+00      1.24250E+01
1705    -1.65044E+02    1.65584E+02      2.64460E-01    6.88240E+00      0.00000E+00
1706    -1.77739E+02    1.65584E+02      5.47080E-01    7.10480E+00      0.00000E+00
1707    -1.90434E+02    1.65584E+02     -5.91093E-02    2.39500E+01      8.08730E+00
1708    -2.03129E+02    1.65584E+02      2.06130E-01    2.10710E+01      0.00000E+00
1709    -2.15825E+02    1.65584E+02      3.69960E-01    1.92440E+01      0.00000E+00
1710    -2.28520E+02    1.65584E+02      3.93175E-02   -1.59620E+01      0.00000E+00
1711    -2.41215E+02    1.65584E+02      7.07025E-02    1.50590E+01      3.09090E+01
1712    -2.53910E+02    1.65584E+02      5.62790E-02    1.61150E+01      3.89400E+01
1713    -2.53910E+02    1.78279E+02      1.30153E-02    8.36640E+01      0.00000E+00
1714    -2.41215E+02    1.78279E+02     -5.84425E-03   -2.02550E+02      0.00000E+00
1715    -2.28520E+02    1.78279E+02     -2.26530E-01    3.35220E+00      2.24090E+01
1716    -2.15825E+02    1.78279E+02      2.49275E-02    2.60260E+01      0.00000E+00
1717    -2.03129E+02    1.78279E+02      2.47350E-01    1.14180E+01      0.00000E+00
1718    -1.90434E+02    1.78279E+02     -1.71720E-01    5.20170E+00      2.39860E+01
1719    -1.77739E+02    1.78279E+02      5.18840E-01    1.19210E+01      0.00000E+00
1720    -1.65044E+02    1.78279E+02      2.35080E-01    2.51140E+01      0.00000E+00
1721    -1.52349E+02    1.78279E+02      3.37200E-01    1.82310E+01      0.00000E+00
1722    -1.39654E+02    1.78279E+02      1.54920E+00    9.10640E+00      1.00910E+01
1723    -1.26959E+02    1.78279E+02      1.22010E+00    8.37560E+00      9.63810E+00
1724    -1.14264E+02    1.78279E+02      1.39780E+00    6.86300E+00      8.48480E+00
1725    -1.01569E+02    1.78279E+02      1.20170E+00    1.19450E+01      7.32300E+00
1726    -8.88730E+01    1.78279E+02      8.42770E-01    1.25660E+01      7.57920E+00
1727    -7.61780E+01    1.78279E+02      9.99230E-01    9.26240E+00      9.34370E+00
1728    -6.34830E+01    1.78279E+02      9.20080E-01    8.35850E+00      1.14120E+01
1729    -5.07880E+01    1.78279E+02      1.45080E+00    1.02690E+01      5.30010E+00
1730    -3.80930E+01    1.78279E+02      1.76230E+00    1.03990E+01      0.00000E+00
1731    -2.53980E+01    1.78279E+02      2.60280E+00    1.17710E+01      2.58290E+00
1732    -1.27030E+01    1.78279E+02      2.11430E+00    1.11600E+01      0.00000E+00
1733    -8.00000E-03    1.78279E+02      3.48960E+00    9.87390E+00      2.08400E+00
1734     1.26880E+01    1.78279E+02      5.07660E+00    9.57900E+00      3.92530E+00
1735     2.53830E+01    1.78279E+02      5.37790E+00    9.09650E+00      2.65220E+00
1736     3.80780E+01    1.78279E+02      6.67640E+00    9.63380E+00      4.51710E+00
1737     5.07730E+01    1.78279E+02      5.84440E+00    9.29990E+00      5.28800E+00
1738     6.34680E+01    1.78279E+02      5.42770E+00    8.86620E+00      5.65830E+00
1739     7.61630E+01    1.78279E+02      5.25050E+00    8.73230E+00      5.56370E+00
1740     8.88580E+01    1.78279E+02      4.76300E+00    9.00760E+00      6.31250E+00
1741     1.01553E+02    1.78279E+02      4.27370E+00    8.93760E+00      5.88930E+00
1742     1.14249E+02    1.78279E+02      4.10180E+00    9.02070E+00      6.74110E+00
1743     1.26944E+02    1.78279E+02      3.94840E+00    8.94700E+00      5.68380E+00
1744     1.39639E+02    1.78279E+02      3.65000E+00    9.24960E+00      6.60170E+00
1745     1.52334E+02    1.78279E+02      2.78460E+00    7.94980E+00      0.00000E+00
1746     1.65029E+02    1.78279E+02      2.29440E+00    7.26980E+00      0.00000E+00
1747     1.77724E+02    1.78279E+02      3.24110E+00    8.35760E+00      5.97260E+00
1748     1.90419E+02    1.78279E+02      2.29220E+00    8.79220E+00      6.65230E+00
1749     2.03114E+02    1.78279E+02      3.27200E+00    8.92960E+00      6.30240E+00
1750     2.15809E+02    1.78279E+02      2.57740E+00    8.90510E+00      6.34030E+00
1751     2.28505E+02    1.78279E+02      1.72970E+00    7.36940E+00      0.00000E+00
1752     2.41200E+02    1.78279E+02      1.07390E+00    7.45180E+00      0.00000E+00
1753     2.53895E+02    1.78279E+02      1.06250E+00    7.45590E+00      0.00000E+00
1754     2.53895E+02    1.90974E+02      2.59300E+00    1.01270E+01      6.90750E+00
1755     2.41200E+02    1.90974E+02      2.65820E+00    1.00910E+01      6.95100E+00
1756     2.28505E+02    1.90974E+02      2.56700E+00    8.39460E+00      1.85890E+00
1757     2.15809E+02    1.90974E+02      2.74780E+00    8.72210E+00      6.61310E+00
1758     2.03114E+02    1.90974E+02      2.31460E+00    1.06130E+01      6.25520E+00
1759     1.90419E+02    1.90974E+02      3.16610E+00    8.42530E+00      5.85080E+00
1760     1.77724E+02    1.90974E+02      2.28130E+00    8.36050E+00      0.00000E+00
1761     1.65029E+02    1.90974E+02      3.36740E+00    9.42390E+00      7.72730E+00
1762     1.52334E+02    1.90974E+02      4.33920E+00    9.17350E+00      6.60380E+00
1763     1.39639E+02    1.90974E+02      4.61220E+00    9.54400E+00      6.94980E+00
1764     1.26944E+02    1.90974E+02      4.69550E+00    8.45270E+00      1.93110E+00
1765     1.14249E+02    1.90974E+02      5.37510E+00    9.02300E+00      5.35980E+00
1766     1.01553E+02    1.90974E+02      4.59040E+00    8.77720E+00      6.53200E+00
1767     8.88580E+01    1.90974E+02      4.17600E+00    8.54000E+00      4.94430E+00
1768     7.61630E+01    1.90974E+02      5.18030E+00    8.67200E+00      6.48910E+00
1769     6.34680E+01    1.90974E+02      4.86220E+00    8.37840E+00      4.21930E+00
1770     5.07730E+01    1.90974E+02      4.84770E+00    9.05970E+00      4.65290E+00
1771     3.80780E+01    1.90974E+02      4.47070E+00    8.28080E+00      0.00000E+00
1772     2.53830E+01    1.90974E+02      3.61550E+00    8.23320E+00      0.00000E+00
1773     1.26880E+01    1.90974E+02      3.51340E+00    1.08240E+01      5.96050E+00
1774    -8.00000E-03    1.90974E+02      8.71200E-01    1.38800E+01      0.00000E+00
1775    -1.27030E+01    1.90974E+02      1.57370E+00    9.79250E+00      0.00000E+00
1776    -2.53980E+01    1.90974E+02      1.14350E+00    9.33100E+00      0.00000E+00
1777    -3.80930E+01    1.90974E+02      1.68330E+00    1.00970E+01      7.13570E+00
1778    -5.07880E+01    1.90974E+02      1.54980E+00    9.63030E+00      6.37370E+00
1779    -6.34830E+01    1.90974E+02      1.21180E+00    8.90670E+00      5.66910E+00
1780    -7.61780E+01    1.90974E+02      8.51730E-01    9.81550E+00      4.95270E+00
1781    -8.88730E+01    1.90974E+02      8.19580E-01    1.38590E+01      8.34950E+00
1782    -1.01569E+02    1.90974E+02      7.52480E-01    1.19420E+01      0.00000E+00
1783    -1.14264E+02    1.90974E+02      7.10670E-01    1.05590E+01      7.76190E+00
1784    -1.26959E+02    1.90974E+02      6.11440E-01    6.43590E+00      8.66810E+00
1785    -1.39654E+02    1.90974E+02      4.01100E-01    1.38750E+01      0.00000E+00
1786    -1.52349E+02    1.90974E+02      3.95310E-01    1.23390E+01      5.85080E+00
1787    -1.65044E+02    1.90974E+02      2.12480E-01    2.22860E+01      0.00000E+00
1788    -1.77739E+02    1.90974E+02      1.06290E+00    8.75520E+00      6.04330E+00
1789    -1.90434E+02    1.90974E+02     -4.21720E-01    1.82720E+01      0.00000E+00
1790    -2.03129E+02    1.90974E+02      1.22639E-02   -1.95860E+02      0.00000E+00
1791    -2.15825E+02    1.90974E+02     -9.54476E-02   -1.33060E+01      0.00000E+00
1792    -2.28520E+02    1.90974E+02      1.26635E-02   -3.75060E+02      0.00000E+00
1793    -2.41215E+02    1.90974E+02      5.12355E-03    3.91080E+02      0.00000E+00
1794    -2.53910E+02    1.90974E+02     -4.78557E-02   -4.81580E+01      0.00000E+00
1795    -2.53910E+02    2.03669E+02     -5.03370E-01    5.13910E+00      0.00000E+00
1796    -2.41215E+02    2.03669E+02     -3.77460E-01    3.39000E+00      0.00000E+00
1797    -2.28520E+02    2.03669E+02     -1.92000E-01    6.32650E+00      1.84810E+01
1798    -2.15825E+02    2.03669E+02      1.94740E-01    1.62100E+01      0.00000E+00
1799    -2.03129E+02    2.03669E+02     -3.43570E-01    3.42660E+00      0.00000E+00
1800    -1.90434E+02    2.03669E+02     -1.10660E-01    1.42040E+01      0.00000E+00
1801    -1.77739E+02    2.03669E+02      3.68110E-01    8.79730E+00      0.00000E+00
1802    -1.65044E+02    2.03669E+02      9.24360E-01    1.12570E+01      7.98560E+00
1803    -1.52349E+02    2.03669E+02      5.94820E-01    8.59310E+00      4.33290E+00
1804    -1.39654E+02    2.03669E+02      2.94680E-01    1.33500E+01      0.00000E+00
1805    -1.26959E+02    2.03669E+02      1.51340E-01   -3.54870E+00      0.00000E+00
1806    -1.14264E+02    2.03669E+02      1.07830E+00    8.95170E+00      1.07170E+01
1807    -1.01569E+02    2.03669E+02      2.05840E-01    1.07740E+01      1.48650E+01
1808    -8.88730E+01    2.03669E+02      8.38000E-01    7.83710E+00      6.91840E+00
1809    -7.61780E+01    2.03669E+02      3.50110E-01    4.75620E+00      0.00000E+00
1810    -6.34830E+01    2.03669E+02      1.14420E+00    1.02630E+01      0.00000E+00
1811    -5.07880E+01    2.03669E+02      1.29830E+00    9.50950E+00      5.02710E+00
1812    -3.80930E+01    2.03669E+02      1.51330E+00    9.63680E+00      5.15600E+00
1813    -2.53980E+01    2.03669E+02      1.13800E+00    1.06120E+01      0.00000E+00
1814    -1.27030E+01    2.03669E+02      1.44840E+00    8.46730E+00      6.22440E+00
1815    -8.00000E-03    2.03669E+02      5.28140E-01    1.67410E+01      0.00000E+00
1816     1.26880E+01    2.03669E+02      4.42520E-01    1.54670E+01      0.00000E+00
1817     2.53830E+01    2.03669E+02      2.22600E+00    7.99540E+00      0.00000E+00
1818     3.80780E+01    2.03669E+02      4.43860E+00    8.15030E+00      3.47330E+00
1819     5.07730E+01    2.03669E+02      4.90130E+00    8.50690E+00      3.86800E+00
1820     6.34680E+01    2.03669E+02      4.40760E+00    7.85310E+00      0.00000E+00
1821     7.61630E+01    2.03669E+02      4.52040E+00    8.27990E+00      5.80580E+00
1822     8.88580E+01    2.03669E+02      4.27410E+00    8.76520E+00      5.70740E+00
1823     1.01553E+02    2.03669E+02      4.64090E+00    8.15580E+00      4.33870E+00
1824     1.14249E+02    2.03669E+02      6.06040E+00    8.48970E+00      6.45720E+00
1825     1.26944E+02    2.03669E+02      5.99140E+00    9.51060E+00      5.16300E+00
1826     1.39639E+02    2.03669E+02      4.40060E+00    9.19430E+00      6.57290E+00
1827     1.52334E+02    2.03669E+02      3.61040E+00    8.11930E+00      6.54010E+00
1828     1.65029E+02    2.03669E+02      3.40130E+00    9.09350E+00      6.43170E+00
1829     1.77724E+02    2.03669E+02      2.94320E+00    7.59240E+00      8.01900E+00
1830     1.90419E+02    2.03669E+02      2.83340E+00    9.19980E+00      6.11720E+00
1831     2.03114E+02    2.03669E+02      2.49620E+00    9.53440E+00      7.95020E+00
1832     2.15809E+02    2.03669E+02      2.35710E+00    9.21440E+00      2.01600E+00
1833     2.28505E+02    2.03669E+02      2.04800E+00    6.83940E+00      0.00000E+00
1834     2.41200E+02    2.03669E+02      2.40820E+00    7.80780E+00      0.00000E+00
1835     2.53895E+02    2.03669E+02      2.41830E+00    7.86060E+00      0.00000E+00
1836     2.53895E+02    2.16364E+02      2.65180E+00    7.82930E+00      2.83730E+00
1837     2.41200E+02    2.16364E+02      2.60580E+00    7.72770E+00      1.15510E+00
1838     2.28505E+02    2.16364E+02      2.09110E+00    6.47370E+00      0.00000E+00
1839     2.15809E+02    2.16364E+02      3.13710E+00    9.24770E+00      7.87040E+00
1840     2.03114E+02    2.16364E+02      2.47000E+00    9.36360E+00      3.82880E+00
1841     1.90419E+02    2.16364E+02      2.60390E+00    7.15250E+00      0.00000E+00
1842     1.77724E+02    2.16364E+02      1.91990E+00    7.61830E+00      8.86800E+00
1843     1.65029E+02    2.16364E+02      2.55760E+00    9.08250E+00      8.00930E+00
1844     1.52334E+02    2.16364E+02      2.33840E+00    8.04430E+00      5.18130E+00
1845     1.39639E+02    2.16364E+02      3.79240E+00    7.86970E+00      0.00000E+00
1846     1.26944E+02    2.16364E+02      4.83210E+00    8.62290E+00      6.68370E+00
1847     1.14249E+02    2.16364E+02      5.33820E+00    9.07280E+00      5.96660E+00
1848     1.01553E+02    2.16364E+02      5.63420E+00    8.74530E+00      5.38320E+00
1849     8.88580E+01    2.16364E+02      4.63220E+00    8.17490E+00      3.69830E+00
1850     7.61630E+01    2.16364E+02      4.48060E+00    7.60840E+00      2.90530E+00
1851     6.34680E+01    2.16364E+02      3.37440E+00    7.40490E+00      0.00000E+00
1852     5.07730E+01    2.16364E+02      3.97360E+00    7.94230E+00      0.00000E+00
1853     3.80780E+01    2.16364E+02      3.52830E+00    7.17840E+00      0.00000E+00
1854     2.53830E+01    2.16364E+02      2.23890E+00    9.56210E+00      7.45970E+00
1855     1.26880E+01    2.16364E+02     -3.70990E-01   -9.10040E+00      0.00000E+00
1856    -8.00000E-03    2.16364E+02     -2.47470E-01    2.58260E-01      0.00000E+00
1857    -1.27030E+01    2.16364E+02      1.38490E+00    9.05910E+00      6.70660E+00
1858    -2.53980E+01    2.16364E+02      5.02170E-01    8.89340E+00      0.00000E+00
1859    -3.80930E+01    2.16364E+02      1.06250E+00    1.11020E+01      0.00000E+00
1860    -5.07880E+01    2.16364E+02      6.79350E-01    7.52210E+00      0.00000E+00
1861    -6.34830E+01    2.16364E+02      1.29280E+00    8.23780E+00      0.00000E+00
1862    -7.61780E+01    2.16364E+02      1.63830E+00    9.10490E+00      0.00000E+00
1863    -8.88730E+01    2.16364E+02      4.19190E-01    2.13190E+00      0.00000E+00
1864    -1.01569E+02    2.16364E+02     -1.82940E-01    1.78310E+01      0.00000E+00
1865    -1.14264E+02    2.16364E+02      6.14460E-01    8.73210E+00      8.23340E+00
1866    -1.26959E+02    2.16364E+02     -7.76723E-02   -3.29090E+01      0.00000E+00
1867    -1.39654E+02    2.16364E+02      1.70260E-01    1.77160E+01      0.00000E+00
1868    -1.52349E+02    2.16364E+02      1.08820E-01    5.59880E+00      0.00000E+00
1869    -1.65044E+02    2.16364E+02      7.76670E-01    7.57670E+00      6.14990E+00
1870    -1.77739E+02    2.16364E+02      4.28290E-01    1.06300E+01      1.02330E+01
1871    -1.90434E+02    2.16364E+02     -4.23370E-01    9.79140E+00      1.53360E+01
1872    -2.03129E+02    2.16364E+02     -9.00289E-02    6.10480E+00      9.43200E+00
1873    -2.15825E+02    2.16364E+02     -1.93110E-01    1.80320E+01      0.00000E+00
1874    -2.28520E+02    2.16364E+02     -2.60010E-01    1.65380E-01      0.00000E+00
1875    -2.41215E+02    2.16364E+02      5.76320E-01    4.15610E+00      0.00000E+00
1876    -2.53910E+02    2.16364E+02      5.64970E-01    2.28090E+00      0.00000E+00
1877    -2.53910E+02    2.29059E+02      7.68780E-01    1.44320E+01      9.87460E+00
1878    -2.41215E+02    2.29059E+02      7.15930E-01    1.47880E+01      8.92910E+00
1879    -2.28520E+02    2.29059E+02      6.53966E-02    8.74620E+00      0.00000E+00
1880    -2.15825E+02    2.29059E+02      1.47100E-01    4.30770E+01      0.00000E+00
1881    -2.03129E+02    2.29059E+02     -1.68990E-01    2.17260E+00      0.00000E+00
1882    -1.90434E+02    2.29059E+02      1.10960E-01    1.50280E+01      0.00000E+00
1883    -1.77739E+02    2.29059E+02      6.16400E-01    1.07000E+01      5.82310E+00
1884    -1.65044E+02    2.29059E+02      1.57110E-01   -2.46470E+00      0.00000E+00
1885    -1.52349E+02    2.29059E+02     -3.28360E-01    2.19940E+00      4.59920E+00
1886    -1.39654E+02    2.29059E+02      2.10640E-01    8.84840E+00      1.50610E+01
1887    -1.26959E+02    2.29059E+02     -2.04090E-01    1.21750E+01      2.39460E+01
1888    -1.14264E+02    2.29059E+02      8.02120E-01    4.65820E+00      3.50130E+00
1889    -1.01569E+02    2.29059E+02      9.60620E-01    8.23580E+00      9.99410E+00
1890    -8.88730E+01    2.29059E+02      1.27760E+00    1.07940E+01      0.00000E+00
1891    -7.61780E+01    2.29059E+02      1.71640E+00    6.62320E+00      0.00000E+00
1892    -6.34830E+01    2.29059E+02      6.38760E-01    1.14210E+01      0.00000E+00
1893    -5.07880E+01    2.29059E+02     -1.25080E-01   -5.35800E+00      0.00000E+00
1894    -3.80930E+01    2.29059E+02     -2.33500E-01    4.07810E+00      1.86000E+01
1895    -2.53980E+01    2.29059E+02      1.85560E-01    6.71670E+00      0.00000E+00
1896    -1.27030E+01    2.29059E+02      6.80500E-01    1.33880E+01      9.74300E+00
1897    -8.00000E-03    2.29059E+02      4.09440E-01    1.12450E+01      9.79550E+00
1898     1.26880E+01    2.29059E+02     -3.45980E-01   -2.98350E+00      0.00000E+00
1899     2.53830E+01    2.29059E+02      8.78410E-01    1.26620E+01      0.00000E+00
1900     3.80780E+01    2.29059E+02      2.27070E+00    6.92250E+00      0.00000E+00
1901     5.07730E+01    2.29059E+02      2.24530E+00    7.46070E+00      0.00000E+00
1902     6.34680E+01    2.29059E+02      3.02310E+00    9.29490E+00      4.42780E+00
1903     7.61630E+01    2.29059E+02      4.21610E+00    8.76510E+00      4.31550E+00
1904     8.88580E+01    2.29059E+02      5.20600E+00    9.43720E+00      5.93000E+00
1905     1.01553E+02    2.29059E+02      5.38370E+00    8.58250E+00      5.50170E+00
1906     1.14249E+02    2.29059E+02      4.94380E+00    9.33380E+00      4.12970E+00
1907     1.26944E+02    2.29059E+02      2.78200E+00    8.82000E+00      0.00000E+00
1908     1.39639E+02    2.29059E+02      3.38300E+00    8.13770E+00      6.15540E+00
1909     1.52334E+02    2.29059E+02      2.51320E+00    1.06250E+01      9.91340E+00
1910     1.65029E+02    2.29059E+02      1.56260E+00    8.59650E+00      2.66580E+00
1911     1.77724E+02    2.29059E+02      1.31670E+00    8.70890E+00      5.87700E+00
1912     1.90419E+02    2.29059E+02      1.73360E+00    7.61410E+00      4.04090E+00
1913     2.03114E+02    2.29059E+02      1.86420E+00    8.86560E+00      7.36060E+00
1914     2.15809E+02    2.29059E+02      2.23300E+00    9.13770E+00      7.97750E-01
1915     2.28505E+02    2.29059E+02      1.59460E+00    4.52960E+00      0.00000E+00
1916     2.41200E+02    2.29059E+02      2.90330E+00    9.33940E+00      8.19260E+00
1917     2.53895E+02    2.29059E+02      2.99330E+00    9.44440E+00      8.34520E+00
1918     1.90419E+02    2.41754E+02      1.23140E+00    9.07930E+00      0.00000E+00
1919     1.77724E+02    2.41754E+02      1.21780E+00    8.82670E+00      7.41840E+00
1920     1.65029E+02    2.41754E+02      9.75980E-01    6.14420E+00      0.00000E+00
1921     1.52334E+02    2.41754E+02      1.90100E+00    9.16050E+00      7.82240E+00
1922     1.39639E+02    2.41754E+02      2.01420E+00    7.55650E+00      0.00000E+00
1923     1.26944E+02    2.41754E+02      2.63520E+00    8.78070E+00      0.00000E+00
1924     1.14249E+02    2.41754E+02      3.91550E+00    8.36310E+00      5.50780E+00
1925     1.01553E+02    2.41754E+02      4.52750E+00    9.28840E+00      3.72310E+00
1926     8.88580E+01    2.41754E+02      4.81370E+00    9.49890E+00      6.32450E+00
1927     7.61630E+01    2.41754E+02      3.24830E+00    7.57220E+00      4.02640E+00
1928     6.34680E+01    2.41754E+02      3.08350E+00    9.63080E+00      4.45050E+00
1929     5.07730E+01    2.41754E+02      2.58080E+00    9.60040E+00      4.70480E+00
1930     3.80780E+01    2.41754E+02      1.45640E+00    9.02240E+00      0.00000E+00
1931     2.53830E+01    2.41754E+02      6.65390E-01    1.47310E+01      0.00000E+00
1932     1.26880E+01    2.41754E+02      5.13910E-01    1.62840E+01      0.00000E+00
1933    -8.00000E-03    2.41754E+02     -8.07474E-02    1.85540E+01      0.00000E+00
1934    -1.27030E+01    2.41754E+02      7.00310E-01    3.57780E+00      0.00000E+00
1935    -2.53980E+01    2.41754E+02      1.90830E-01    1.58290E+01      0.00000E+00
1936    -3.80930E+01    2.41754E+02      3.05100E-01    1.27950E+01      0.00000E+00
1937    -5.07880E+01    2.41754E+02      3.16600E-01    2.03640E+01      0.00000E+00
1938    -6.34830E+01    2.41754E+02      9.31010E-01    1.49350E+01      4.75340E+00
1939    -7.61780E+01    2.41754E+02      5.97010E-01    1.67490E+01      0.00000E+00
1940    -8.88730E+01    2.41754E+02      7.80010E-01    3.89460E+00      0.00000E+00
1941    -1.01569E+02    2.41754E+02      1.28250E+00    6.42710E+00      0.00000E+00
1942    -1.14264E+02    2.41754E+02      7.05900E-01    2.25930E+00      0.00000E+00
1943    -1.26959E+02    2.41754E+02     -3.08166E-02    6.15280E+01      0.00000E+00
1944    -1.39654E+02    2.41754E+02      3.51530E-01    9.31630E+00      0.00000E+00
1945    -1.52349E+02    2.41754E+02      2.08990E-01   -8.10780E-02      0.00000E+00
1946    -1.65044E+02    2.41754E+02     -3.47446E-02    1.18510E+02      0.00000E+00
1947    -1.77739E+02    2.41754E+02      5.70250E-01    6.54810E+00      0.00000E+00
1948    -1.90434E+02    2.41754E+02     -7.45082E-03    1.59890E+02      0.00000E+00
1949    -2.03129E+02    2.41754E+02     -7.44100E-01    7.92170E+00      1.38300E+01
1950    -2.15825E+02    2.41754E+02     -2.41100E-01    2.22560E+01      0.00000E+00
1951    -2.28520E+02    2.41754E+02      1.54660E-01   -1.09620E+00      0.00000E+00
1952    -2.41215E+02    2.41754E+02      4.93130E-01    7.49890E+00      0.00000E+00
1953    -2.53910E+02    2.41754E+02      3.87810E-01    3.87910E+00      0.00000E+00
1954    -2.53910E+02    2.54450E+02      7.54429E-02   -4.26330E+01      0.00000E+00
1955    -2.41215E+02    2.54450E+02      6.10049E-02   -4.12430E+01      0.00000E+00
1956    -2.28520E+02    2.54450E+02     -2.74450E-01    1.53250E+01      0.00000E+00
1957    -2.15825E+02    2.54450E+02     -3.36000E-01    1.12880E+01      0.00000E+00
1958    -2.03129E+02    2.54450E+02     -2.06264E-03   -6.04130E+02      0.00000E+00
1959    -1.90434E+02    2.54450E+02      4.55445E-03    1.82640E+02      0.00000E+00
1960    -1.77739E+02    2.54450E+02      5.10593E-02   -7.79940E+01      0.00000E+00
1961    -1.65044E+02    2.54450E+02      5.90550E-01    1.45390E+01      5.18860E+00
1962    -1.52349E+02    2.54450E+02      3.98790E-01    1.50880E+01      0.00000E+00
1963    -1.39654E+02    2.54450E+02     -1.73330E-01    1.04310E+01      3.02390E+01
1964    -1.26959E+02    2.54450E+02      6.62510E-01    8.33030E+00      7.91250E+00
1965    -1.14264E+02    2.54450E+02      1.28050E+00    6.73440E+00      6.25030E+00
1966    -1.01569E+02    2.54450E+02      1.64300E+00    8.54750E+00      1.00220E+01
1967    -8.88730E+01    2.54450E+02      7.92590E-01    8.03770E+00      1.13530E+01
1968    -7.61780E+01    2.54450E+02      8.06960E-01    1.32950E+01      7.42740E+00
1969    -6.34830E+01    2.54450E+02      2.45980E-01    1.11310E+01      1.12260E+01
1970    -5.07880E+01    2.54450E+02     -6.09182E-02    3.14340E+01      0.00000E+00
1971    -3.80930E+01    2.54450E+02     -5.35078E-02   -4.08860E+01      0.00000E+00
1972    -2.53980E+01    2.54450E+02      2.96150E-01    1.24630E+01      0.00000E+00
1973    -1.27030E+01    2.54450E+02      1.84660E-01    2.17360E+01      0.00000E+00
1974    -8.00000E-03    2.54450E+02      1.19260E+00    1.00120E+01      9.15080E+00
1975     1.26880E+01    2.54450E+02      6.25320E-01    4.32560E+00      0.00000E+00
1976     2.53830E+01    2.54450E+02      3.62730E-01   -8.19710E+00      0.00000E+00
1977     3.80780E+01    2.54450E+02      9.25090E-01    8.42480E+00      0.00000E+00
1978     5.07730E+01    2.54450E+02      2.16380E+00    1.03220E+01      4.75200E+00
1979     6.34680E+01    2.54450E+02      3.26210E+00    9.14160E+00      0.00000E+00
1980     7.61630E+01    2.54450E+02      4.02910E+00    8.80280E+00      2.82840E+00
1981     8.88580E+01    2.54450E+02      4.32250E+00    8.93590E+00      4.79870E+00
1982     1.01553E+02    2.54450E+02      3.87130E+00    8.57920E+00      3.81270E+00
1983     1.14249E+02    2.54450E+02      3.58830E+00    1.00610E+01      5.58580E+00
1984     1.26944E+02    2.54450E+02      3.15560E+00    8.87530E+00      0.00000E+00
1985     1.39639E+02    2.54450E+02      2.62380E+00    9.97850E+00      0.00000E+00
1986     1.52334E+02    2.54450E+02      2.23100E+00    9.73130E+00      7.22590E+00
1987     1.65029E+02    2.54450E+02      1.76950E+00    9.75620E+00      7.92630E+00
1988     1.77724E+02    2.54450E+02      5.96660E-01    7.41220E+00      1.19870E+01
1989     1.90419E+02    2.54450E+02      1.66680E+00    8.05720E+00      8.88400E+00
1990     1.90419E+02    2.67145E+02      4.84320E-01    1.24490E+01      0.00000E+00
1991     1.77724E+02    2.67145E+02      1.58690E+00    8.76330E+00      9.94710E+00
1992     1.65029E+02    2.67145E+02      1.20510E+00    9.68420E+00      1.13800E+01
1993     1.52334E+02    2.67145E+02      1.41400E+00    9.51360E+00      8.69440E+00
1994     1.39639E+02    2.67145E+02      2.39640E+00    9.66950E+00      6.35750E+00
1995     1.26944E+02    2.67145E+02      3.24070E+00    9.22680E+00      3.58480E+00
1996     1.14249E+02    2.67145E+02      3.61820E+00    9.81660E+00      5.69900E+00
1997     1.01553E+02    2.67145E+02      3.64760E+00    8.99970E+00      5.35980E+00
1998     8.88580E+01    2.67145E+02      4.02320E+00    8.97480E+00      5.90260E+00
1999     7.61630E+01    2.67145E+02      4.04160E+00    9.42610E+00      4.20210E+00
2000     6.34680E+01    2.67145E+02      3.15320E+00    8.77300E+00      4.09720E+00
2001     5.07730E+01    2.67145E+02      2.76770E+00    1.14870E+01      9.12430E+00
2002     3.80780E+01    2.67145E+02      1.74130E+00    1.01550E+01      6.77080E+00
2003     2.53830E+01    2.67145E+02      9.63920E-01    1.03830E+01      0.00000E+00
2004     1.26880E+01    2.67145E+02      6.43730E-01    9.28700E+00      0.00000E+00
2005    -8.00000E-03    2.67145E+02      8.79180E-01    6.62640E+00      0.00000E+00
2006    -1.27030E+01    2.67145E+02      8.68470E-01    1.02010E+01      1.02980E+01
2007    -2.53980E+01    2.67145E+02      1.07730E+00    5.82190E+00      1.65050E+00
2008    -3.80930E+01    2.67145E+02     -1.11250E-02    6.31930E+01      0.00000E+00
2009    -5.07880E+01    2.67145E+02     -4.24180E-01    1.31320E+01      1.71490E+01
2010    -6.34830E+01    2.67145E+02      5.81060E-01    1.56730E+01      0.00000E+00
2011    -7.61780E+01    2.67145E+02      9.15860E-01    8.15150E+00      5.88030E+00
2012    -8.88730E+01    2.67145E+02     -2.95959E-04    2.48450E+03      0.00000E+00
2013    -1.01569E+02    2.67145E+02      1.07330E+00    6.45610E+00      1.15030E+01
2014    -1.14264E+02    2.67145E+02      1.80640E+00    5.79060E+00      0.00000E+00
2015    -1.26959E+02    2.67145E+02      1.08220E+00    5.62780E+00      8.06000E+00
2016    -1.39654E+02    2.67145E+02      4.70760E-01    1.36760E+01      8.02150E+00
2017    -1.52349E+02    2.67145E+02      2.54790E-01    1.47780E+01      0.00000E+00
2018    -1.65044E+02    2.67145E+02     -2.89250E-01    2.01130E+01      0.00000E+00
2019    -1.77739E+02    2.67145E+02      2.23879E-02    7.16120E+01      0.00000E+00
2020    -1.90434E+02    2.67145E+02      5.68362E-02    3.14760E+01      0.00000E+00
2021    -2.03129E+02    2.67145E+02     -4.16780E-01    2.57680E+00      0.00000E+00
2022    -2.15825E+02    2.67145E+02      8.09780E-01    7.60620E+00      6.71080E+00
2023    -2.28520E+02    2.67145E+02     -3.44100E-01    1.13000E+01      1.46120E+01
2024    -2.41215E+02    2.67145E+02      9.45730E-01    1.11480E+01      1.14400E+01
2025    -2.53910E+02    2.67145E+02      1.01590E+00    1.12770E+01      1.12920E+01
2026    -2.53910E+02    2.79840E+02     -2.79200E-01    1.35410E+01      0.00000E+00
2027    -2.41215E+02    2.79840E+02     -3.27390E-01    1.33870E+01      0.00000E+00
2028    -2.28520E+02    2.79840E+02     -4.15720E-01    1.54300E+01      0.00000E+00
2029    -2.15825E+02    2.79840E+02     -6.14800E-01    7.21830E+00      0.00000E+00
2030    -2.03129E+02    2.79840E+02      3.52410E-01    1.92470E+01      0.00000E+00
2031    -1.90434E+02    2.79840E+02      5.89828E-02    3.50480E+01      0.00000E+00
2032    -1.77739E+02    2.79840E+02     -8.66778E-02    5.43660E+01      0.00000E+00
2033    -1.65044E+02    2.79840E+02     -1.88950E-01    1.10260E+01      1.91220E+01
2034    -1.52349E+02    2.79840E+02      4.74930E-01    1.17750E+01      8.92660E+00
2035    -1.39654E+02    2.79840E+02      4.00300E-01    2.54470E+00      0.00000E+00
2036    -1.26959E+02    2.79840E+02      2.97209E-02    5.71200E+01      0.00000E+00
2037    -1.14264E+02    2.79840E+02      4.53410E-01    6.49790E+00      0.00000E+00
2038    -1.01569E+02    2.79840E+02      5.10750E-01    1.59690E+00      0.00000E+00
2039    -8.88730E+01    2.79840E+02      6.90180E-01    8.96340E+00      1.17760E+01
2040    -7.61780E+01    2.79840E+02      4.75620E-01    3.90200E+00      0.00000E+00
2041    -6.34830E+01    2.79840E+02      3.07500E-01    6.47190E+00      1.11830E+01
2042    -5.07880E+01    2.79840E+02      7.46030E-01    1.09310E+01      8.64610E+00
2043    -3.80930E+01    2.79840E+02      1.05060E+00    1.22040E+01      8.88150E+00
2044    -2.53980E+01    2.79840E+02      6.17430E-01    9.60380E+00      5.55270E+00
2045    -1.27030E+01    2.79840E+02      8.34290E-01    6.99020E+00      0.00000E+00
2046    -8.00000E-03    2.79840E+02      8.23230E-01    5.63050E+00      0.00000E+00
2047     1.26880E+01    2.79840E+02      1.70680E+00    9.69900E+00      7.63500E+00
2048     2.53830E+01    2.79840E+02      2.64120E+00    1.07120E+01      5.66660E+00
2049     3.80780E+01    2.79840E+02      2.29150E+00    1.03240E+01      6.59920E+00
2050     5.07730E+01    2.79840E+02      2.79940E+00    9.52590E+00      5.69560E+00
2051     6.34680E+01    2.79840E+02      2.47550E+00    1.02140E+01      2.17450E+00
2052     7.61630E+01    2.79840E+02      2.10810E+00    6.28780E+00      0.00000E+00
2053     8.88580E+01    2.79840E+02      2.85720E+00    8.12450E+00      1.56010E+00
2054     1.01553E+02    2.79840E+02      2.22120E+00    1.01160E+01      0.00000E+00
2055     1.14249E+02    2.79840E+02      3.33010E+00    1.00280E+01      3.64810E+00
2056     1.26944E+02    2.79840E+02      2.82640E+00    1.01560E+01      3.88170E+00
2057     1.39639E+02    2.79840E+02      2.46180E+00    8.27970E+00      0.00000E+00
2058     1.52334E+02    2.79840E+02      1.69770E+00    8.40860E+00      0.00000E+00
2059     1.65029E+02    2.79840E+02      8.91030E-01    6.97130E+00      2.80760E+00
2060     1.77724E+02    2.79840E+02      8.68970E-01    5.91950E+00      0.00000E+00
2061     1.90419E+02    2.79840E+02      6.82040E-01    1.06390E+01      0.00000E+00
2062     1.90419E+02    2.92535E+02      6.71880E-01    1.60520E+01      8.44870E+00
2063     1.77724E+02    2.92535E+02      1.46270E+00    7.40600E+00      0.00000E+00
2064     1.65029E+02    2.92535E+02      1.43510E+00    1.15520E+01      6.51700E+00
2065     1.52334E+02    2.92535E+02      2.13850E+00    8.89560E+00      7.59210E+00
2066     1.39639E+02    2.92535E+02      2.24950E+00    8.84620E+00      0.00000E+00
2067     1.26944E+02    2.92535E+02      2.72200E+00    9.67580E+00      4.09850E+00
2068     1.14249E+02    2.92535E+02      3.00270E+00    9.92630E+00      5.04710E+00
2069     1.01553E+02    2.92535E+02      2.91120E+00    8.06360E+00      0.00000E+00
2070     8.88580E+01    2.92535E+02      2.87790E+00    8.97670E+00      6.19920E+00
2071     7.61630E+01    2.92535E+02      1.97040E+00    8.17440E+00      2.04620E+00
2072     6.34680E+01    2.92535E+02      1.70520E+00    1.00310E+01      0.00000E+00
2073     5.07730E+01    2.92535E+02      2.37840E+00    9.86670E+00      3.32300E+00
2074     3.80780E+01    2.92535E+02      2.77880E+00    8.96850E+00      2.31140E+00
2075     2.53830E+01    2.92535E+02      3.06870E+00    1.01150E+01      5.14400E+00
2076     1.26880E+01    2.92535E+02      2.01410E+00    1.00930E+01      7.23590E+00
2077    -8.00000E-03    2.92535E+02      1.07940E+00    9.96420E+00      0.00000E+00
2078    -1.27030E+01    2.92535E+02      7.53010E-01    5.01820E+00      0.00000E+00
2079    -2.53980E+01    2.92535E+02      5.54970E-01    5.54810E+00      3.52280E+00
2080    -3.80930E+01    2.92535E+02      1.20950E-01    2.81540E+01      0.00000E+00
2081    -5.07880E+01    2.92535E+02      1.07390E+00    9.17040E+00      8.76540E+00
2082    -6.34830E+01    2.92535E+02      4.11350E-01    2.34070E+00      0.00000E+00
2083    -7.61780E+01    2.92535E+02      5.52279E-02   -1.90120E+01      0.00000E+00
2084    -8.88730E+01    2.92535E+02      1.04940E-01    2.50230E+00      0.00000E+00
2085    -1.01569E+02    2.92535E+02      2.11390E-01   -1.26350E+01      0.00000E+00
2086    -1.14264E+02    2.92535E+02      3.96940E-01    5.87490E+00      1.78510E+01
2087    -1.26959E+02    2.92535E+02      1.50770E-03   -1.43400E+03      0.00000E+00
2088    -1.39654E+02    2.92535E+02      4.23970E-01    1.27600E+01      0.00000E+00
2089    -1.52349E+02    2.92535E+02      5.13370E-01    1.08820E+01      1.12630E+01
2090    -1.65044E+02    2.92535E+02     -1.29060E-01    1.48070E+01      0.00000E+00
2091    -1.77739E+02    2.92535E+02     -4.79150E-01    1.08270E+01      1.48190E+01
2092    -1.90434E+02    2.92535E+02     -1.94820E-01    5.69860E-01      0.00000E+00
2093    -2.03129E+02    2.92535E+02     -1.65080E-01    2.38470E+00      0.00000E+00
2094    -2.15825E+02    2.92535E+02     -4.49480E-01    1.14980E+01      1.23620E+01
2095    -2.28520E+02    2.92535E+02      4.09150E-01    1.11840E+01      0.00000E+00
2096    -2.41215E+02    2.92535E+02      8.53880E-01    1.15570E+01      1.49810E+01
2097    -2.53910E+02    2.92535E+02      9.14690E-01    1.16510E+01      1.56870E+01
2098    -2.53910E+02    3.05230E+02      6.71150E-01    1.85500E+01      0.00000E+00
2099    -2.41215E+02    3.05230E+02      5.60840E-01    1.78870E+01      0.00000E+00
2100    -2.28520E+02    3.05230E+02     -2.20590E-01    7.76510E+00      1.27150E+01
2101    -2.15825E+02    3.05230E+02     -3.74972E-02   -1.91890E+01      0.00000E+00
2102    -2.03129E+02    3.05230E+02      3.24990E-01    4.97260E+00      0.00000E+00
2103    -1.90434E+02    3.05230E+02     -3.06140E-01    5.96510E+00      0.00000E+00
2104    -1.77739E+02    3.05230E+02     -2.97260E-01    1.57520E+01      0.00000E+00
2105    -1.65044E+02    3.05230E+02      1.78096E-02   -9.34100E+01      0.00000E+00
2106    -1.52349E+02    3.05230E+02      4.14520E-01    4.65450E+00      8.10530E+00
2107    -1.39654E+02    3.05230E+02      1.55920E-01   -1.78540E+00      0.00000E+00
2108    -1.26959E+02    3.05230E+02      1.85250E-01    1.90520E+01      0.00000E+00
2109    -1.14264E+02    3.05230E+02      5.29490E-01    2.27270E+00      1.59200E+00
2110    -1.01569E+02    3.05230E+02     -1.19220E-01    2.24180E+01      1.04160E+01
2111    -8.88730E+01    3.05230E+02     -2.14960E-01    5.91940E+00      1.94000E+01
2112    -7.61780E+01    3.05230E+02      1.61070E-01   -1.06000E+01      0.00000E+00
2113    -6.34830E+01    3.05230E+02      3.04870E-01    7.91670E+00      0.00000E+00
2114    -5.07880E+01    3.05230E+02      4.26070E-01    7.90390E+00      1.52760E+00
2115    -3.80930E+01    3.05230E+02      6.78240E-01    8.02590E+00      9.74210E+00
2116    -2.53980E+01    3.05230E+02      2.04230E-01    2.40420E+00      0.00000E+00
2117    -1.27030E+01    3.05230E+02      4.43830E-01    8.06770E+00      8.61670E-01
2118    -8.00000E-03    3.05230E+02      1.42020E+00    7.26580E+00      3.84190E+00
2119     1.26880E+01    3.05230E+02      1.86990E+00    1.03520E+01      7.60600E+00
2120     2.53830E+01    3.05230E+02      1.83430E+00    9.21400E+00      0.00000E+00
2121     3.80780E+01    3.05230E+02      2.37810E+00    7.53150E+00      0.00000E+00
2122     5.07730E+01    3.05230E+02      1.50220E+00    1.02850E+01      0.00000E+00
2123     6.34680E+01    3.05230E+02      1.80900E+00    7.68190E+00      5.64690E+00
2124     7.61630E+01    3.05230E+02      1.29400E+00    7.06180E+00      0.00000E+00
2125     8.88580E+01    3.05230E+02      3.05170E+00    7.79960E+00      0.00000E+00
2126     1.01553E+02    3.05230E+02      3.33570E+00    1.03470E+01      1.63010E+00
2127     1.14249E+02    3.05230E+02      2.05120E+00    9.29170E+00      0.00000E+00
2128     1.26944E+02    3.05230E+02      2.26320E+00    1.00170E+01      5.46090E+00
2129     1.39639E+02    3.05230E+02      2.30290E+00    9.44760E+00      2.91300E+00
2130     1.52334E+02    3.05230E+02      1.93210E+00    6.88340E+00      0.00000E+00
2131     1.65029E+02    3.05230E+02      2.41270E+00    9.14080E+00      8.08010E+00
2132     1.77724E+02    3.05230E+02      1.25960E+00    8.88850E+00      0.00000E+00
2133     1.90419E+02    3.05230E+02      1.58190E+00    6.86760E+00      0.00000E+00
2134     1.90419E+02    3.17925E+02      1.58250E+00    6.95910E+00      0.00000E+00
2135     1.77724E+02    3.17925E+02      9.59230E-01    7.72360E+00      0.00000E+00
2136     1.65029E+02    3.17925E+02      1.87700E+00    9.34970E+00      7.13300E+00
2137     1.52334E+02    3.17925E+02      2.21000E+00    8.27240E+00      1.75230E+00
2138     1.39639E+02    3.17925E+02      1.97210E+00    9.54610E+00      0.00000E+00
2139     1.26944E+02    3.17925E+02      2.48280E+00    9.85210E+00      5.58080E+00
2140     1.14249E+02    3.17925E+02      2.72760E+00    1.06600E+01      3.40920E+00
2141     1.01553E+02    3.17925E+02      3.80770E+00    9.20910E+00      4.59000E+00
2142     8.88580E+01    3.17925E+02      2.94850E+00    8.02530E+00      1.94840E+00
2143     7.61630E+01    3.17925E+02      1.50500E+00    6.39770E+00      0.00000E+00
2144     6.34680E+01    3.17925E+02      1.35710E+00    7.08380E+00      3.54250E+00
2145     5.07730E+01    3.17925E+02      2.02510E+00    8.59560E+00      9.04960E+00
2146     3.80780E+01    3.17925E+02      1.70820E+00    8.63600E+00      0.00000E+00
2147     2.53830E+01    3.17925E+02      1.11850E+00    8.42830E+00      0.00000E+00
2148     1.26880E+01    3.17925E+02      1.00260E+00    9.26830E+00      0.00000E+00
2149    -8.00000E-03    3.17925E+02      8.25930E-01    1.27450E+01      0.00000E+00
2150    -1.27030E+01    3.17925E+02      5.23050E-01    7.81820E+00      0.00000E+00
2151    -2.53980E+01    3.17925E+02      2.44430E-02   -1.39970E+02      0.00000E+00
2152    -3.80930E+01    3.17925E+02      2.35300E-01    2.34190E+01      0.00000E+00
2153    -5.07880E+01    3.17925E+02     -3.21250E-01    7.92100E+00      8.38390E+00
2154    -6.34830E+01    3.17925E+02      1.61850E-01    5.24500E+00      1.99580E+01
2155    -7.61780E+01    3.17925E+02      1.17600E+00    8.57280E+00      1.11050E+01
2156    -8.88730E+01    3.17925E+02     -1.91270E-01    3.09940E+01      0.00000E+00
2157    -1.01569E+02    3.17925E+02     -5.05390E-01    6.13680E+00      1.69780E+01
2158    -1.14264E+02    3.17925E+02      7.09870E-01    6.98240E+00      1.26310E+01
2159    -1.26959E+02    3.17925E+02     -2.33070E-01    2.53940E+00      0.00000E+00
2160    -1.39654E+02    3.17925E+02      2.66090E-01   -3.29880E-01      0.00000E+00
2161    -1.52349E+02    3.17925E+02      6.70470E-01    6.55800E+00      1.31070E+01
2162    -1.65044E+02    3.17925E+02      4.19780E-01    6.60680E+00      1.04920E+01
2163    -1.77739E+02    3.17925E+02     -2.94690E-01    1.67500E+01      0.00000E+00
2164    -1.90434E+02    3.17925E+02      1.01800E-01    3.37750E+01      0.00000E+00
2165    -2.03129E+02    3.17925E+02      4.54650E-01    9.71300E+00      1.67830E+01
2166    -2.15825E+02    3.17925E+02      6.82422E-02    4.71780E+00      2.17470E+01
2167    -2.28520E+02    3.17925E+02      2.56530E-01    1.44940E+01      0.00000E+00
2168    -2.41215E+02    3.17925E+02      8.00480E-01    1.32010E+01      1.25430E+01
2169    -2.53910E+02    3.17925E+02      8.91050E-01    1.35250E+01      1.20680E+01
2170    -2.53910E+02    3.30620E+02      1.22060E+00    1.15810E+01      1.17340E+01
2171    -2.41215E+02    3.30620E+02      1.07760E+00    1.11580E+01      1.24550E+01
2172    -2.28520E+02    3.30620E+02      8.82603E-02   -9.23980E+00      0.00000E+00
2173    -2.15825E+02    3.30620E+02      3.95600E-01    1.23740E+01      1.11270E+01
2174    -2.03129E+02    3.30620E+02      1.98050E-01    4.03850E+00      9.79580E+00
2175    -1.90434E+02    3.30620E+02     -2.13914E-02    1.75750E+02      0.00000E+00
2176    -1.77739E+02    3.30620E+02      1.57590E-01   -2.71140E+00      0.00000E+00
2177    -1.65044E+02    3.30620E+02      9.34494E-03    2.18140E+01      8.36440E+01
2178    -1.52349E+02    3.30620E+02      7.34970E-01    8.37860E+00      1.56110E+01
2179    -1.39654E+02    3.30620E+02      3.28350E-01    8.95320E+00      0.00000E+00
2180    -1.26959E+02    3.30620E+02     -3.95480E-01    1.11480E+01      1.71540E+01
2181    -1.14264E+02    3.30620E+02      6.92500E-01    2.39700E+00      0.00000E+00
2182    -1.01569E+02    3.30620E+02      1.97857E-02   -7.34890E+01      0.00000E+00
2183    -8.88730E+01    3.30620E+02      3.73060E-01    6.89770E+00      0.00000E+00
2184    -7.61780E+01    3.30620E+02      4.75580E-01    1.10250E+01      1.90640E+01
2185    -6.34830E+01    3.30620E+02      1.20070E-01    7.50240E+00      1.19450E+01
2186    -5.07880E+01    3.30620E+02     -6.55360E-01    5.60840E+00      1.34280E+01
2187    -3.80930E+01    3.30620E+02     -1.23540E-01   -6.49380E+00      0.00000E+00
2188    -2.53980E+01    3.30620E+02     -4.98120E-01    1.56380E+01      0.00000E+00
2189    -1.27030E+01    3.30620E+02      1.15210E-01   -3.97320E+00      0.00000E+00
2190    -8.00000E-03    3.30620E+02     -1.77690E-01    2.38150E+01      0.00000E+00
2191     1.26880E+01    3.30620E+02      3.27990E-01   -7.93580E+00      0.00000E+00
2192     2.53830E+01    3.30620E+02      5.85300E-01    9.22050E+00      4.41080E+00
2193     3.80780E+01    3.30620E+02      1.91400E+00    7.60480E+00      5.40910E+00
2194     5.07730E+01    3.30620E+02      1.66960E+00    6.95980E+00      4.64620E+00
2195     6.34680E+01    3.30620E+02      2.11630E+00    7.78500E+00      7.48020E+00
2196     7.61630E+01    3.30620E+02      1.57890E+00    8.25970E+00      2.86270E+00
2197     8.88580E+01    3.30620E+02      3.27630E+00    8.17070E+00      2.74730E+00
2198     1.01553E+02    3.30620E+02      4.72140E+00    9.07630E+00      3.99850E+00
2199     1.14249E+02    3.30620E+02      3.91150E+00    9.21900E+00      2.04480E+00
2200     1.26944E+02    3.30620E+02      3.43540E+00    1.03360E+01      5.93940E+00
2201     1.39639E+02    3.30620E+02      1.99140E+00    9.28940E+00      0.00000E+00
2202     1.52334E+02    3.30620E+02      1.67460E+00    9.99070E+00      4.76720E+00
2203     1.65029E+02    3.30620E+02      1.46570E+00    1.08100E+01      6.69080E+00
2204     1.77724E+02    3.30620E+02      1.05950E+00    8.67510E+00      0.00000E+00
2205     1.90419E+02    3.30620E+02      1.47630E+00    9.18360E+00      4.26080E+00
2206     1.90419E+02    3.43315E+02      1.37380E+00    1.01130E+01      1.53490E+00
2207     1.77724E+02    3.43315E+02      1.18100E+00    9.20180E+00      8.67480E+00
2208     1.65029E+02    3.43315E+02      1.59650E+00    1.02490E+01      8.37620E+00
2209     1.52334E+02    3.43315E+02      2.51630E+00    9.85250E+00      9.03570E+00
2210     1.39639E+02    3.43315E+02      2.63000E+00    9.95380E+00      4.19010E+00
2211     1.26944E+02    3.43315E+02      4.26240E+00    9.39000E+00      5.54560E+00
2212     1.14249E+02    3.43315E+02      4.32570E+00    8.71660E+00      1.95410E+00
2213     1.01553E+02    3.43315E+02      5.25830E+00    9.64670E+00      4.87660E+00
2214     8.88580E+01    3.43315E+02      3.76670E+00    7.90810E+00      0.00000E+00
2215     7.61630E+01    3.43315E+02      1.33870E+00    9.92390E+00      0.00000E+00
2216     6.34680E+01    3.43315E+02      1.25070E+00    7.31380E+00      0.00000E+00
2217     5.07730E+01    3.43315E+02      1.74460E+00    8.65220E+00      7.90230E+00
2218     3.80780E+01    3.43315E+02      1.44240E+00    1.11820E+01      0.00000E+00
2219     2.53830E+01    3.43315E+02      1.07590E+00    9.25400E+00      8.64480E+00
2220     1.26880E+01    3.43315E+02      8.99310E-01    1.14560E+01      0.00000E+00
2221    -8.00000E-03    3.43315E+02     -1.74399E-02   -1.38810E+02      0.00000E+00
2222    -1.27030E+01    3.43315E+02      9.75910E-01    4.29320E+00      0.00000E+00
2223    -2.53980E+01    3.43315E+02     -4.42590E-01    1.26420E+01      7.33780E+00
2224    -3.80930E+01    3.43315E+02     -4.98950E-01    5.73240E+00      3.93880E+00
2225    -5.07880E+01    3.43315E+02     -3.23890E-01    1.35550E+01      0.00000E+00
2226    -6.34830E+01    3.43315E+02     -7.23388E-02    6.61780E+00      0.00000E+00
2227    -7.61780E+01    3.43315E+02      1.70560E-01    2.33140E+01      0.00000E+00
2228    -8.88730E+01    3.43315E+02      3.65680E-01    1.18460E+01      0.00000E+00
2229    -1.01569E+02    3.43315E+02     -2.63006E-02    1.60990E+02      0.00000E+00
2230    -1.14264E+02    3.43315E+02     -8.33281E-02    2.22900E+01      0.00000E+00
2231    -1.26959E+02    3.43315E+02      2.85380E-01    6.89780E+00      0.00000E+00
2232    -1.39654E+02    3.43315E+02      5.10800E-01    7.48810E+00      5.91910E+00
2233    -1.52349E+02    3.43315E+02      2.94850E-01   -8.42550E+00      0.00000E+00
2234    -1.65044E+02    3.43315E+02     -5.86120E-01    2.60130E+01      0.00000E+00
2235    -1.77739E+02    3.43315E+02      6.26510E-01    1.87080E+00      0.00000E+00
2236    -1.90434E+02    3.43315E+02     -1.63860E-01    1.08850E+01      0.00000E+00
2237    -2.03129E+02    3.43315E+02     -2.61270E-01    1.44300E+01      0.00000E+00
2238    -2.15825E+02    3.43315E+02      5.97280E-01    1.26620E+01      1.37260E+01
2239    -2.28520E+02    3.43315E+02     -9.09053E-02    5.00680E-01      0.00000E+00
2240    -2.41215E+02    3.43315E+02      1.15430E+00    9.90610E+00      9.50980E+00
2241    -2.53910E+02    3.43315E+02      1.22700E+00    1.02620E+01      9.50450E+00
2242    -2.53910E+02    3.56010E+02     -1.34960E-01    5.66390E+00      0.00000E+00
2243    -2.41215E+02    3.56010E+02     -2.18870E-01    1.09690E+01      0.00000E+00
2244    -2.28520E+02    3.56010E+02     -2.73130E-01    7.15550E+00      0.00000E+00
2245    -2.15825E+02    3.56010E+02     -7.52960E-01    8.67540E+00      4.26730E+00
2246    -2.03129E+02    3.56010E+02      3.62670E-01   -3.91030E-01      0.00000E+00
2247    -1.90434E+02    3.56010E+02      6.17240E-01    8.36260E+00      8.85440E+00
2248    -1.77739E+02    3.56010E+02      5.04570E-01    4.07110E+00      1.26080E+01
2249    -1.65044E+02    3.56010E+02     -9.19210E-01    1.50630E+01      0.00000E+00
2250    -1.52349E+02    3.56010E+02     -4.71610E-01    1.19060E+01      6.71740E+00
2251    -1.39654E+02    3.56010E+02      5.21360E-01    1.09420E+01      1.07030E+01
2252    -1.26959E+02    3.56010E+02      6.92690E-01    1.04380E+01      1.18920E+01
2253    -1.14264E+02    3.56010E+02      7.26180E-02    2.89310E+01      0.00000E+00
2254    -1.01569E+02    3.56010E+02     -4.09610E-01    1.15060E+01      9.06100E+00
2255    -8.88730E+01    3.56010E+02     -8.68150E-01    9.25940E+00      1.57330E+01
2256    -7.61780E+01    3.56010E+02     -3.85060E-01    1.36440E+01      0.00000E+00
2257    -6.34830E+01    3.56010E+02     -5.69750E-01    8.44520E+00      0.00000E+00
2258    -5.07880E+01    3.56010E+02     -5.28780E-01    2.47190E+00      0.00000E+00
2259    -3.80930E+01    3.56010E+02      7.02170E-01    1.45790E+01      0.00000E+00
2260    -2.53980E+01    3.56010E+02      1.73830E-01   -2.95880E+00      0.00000E+00
2261    -1.27030E+01    3.56010E+02      1.07800E-01   -4.47020E+00      0.00000E+00
2262    -8.00000E-03    3.56010E+02     -3.22482E-02    2.28790E+01      0.00000E+00
2263     1.26880E+01    3.56010E+02      9.42725E-02   -1.17000E+01      0.00000E+00
2264     2.53830E+01    3.56010E+02     -6.83490E-01    1.58920E+01      0.00000E+00
2265     3.80780E+01    3.56010E+02      7.04730E-01    9.06650E+00      5.40340E+00
2266     5.07730E+01    3.56010E+02      1.37490E+00    1.02090E+01      5.82690E+00
2267     6.34680E+01    3.56010E+02      1.49630E+00    7.52930E+00      0.00000E+00
2268     7.61630E+01    3.56010E+02      1.96360E+00    6.59850E+00      0.00000E+00
2269     8.88580E+01    3.56010E+02      3.48110E+00    8.30960E+00      0.00000E+00
2270     1.01553E+02    3.56010E+02      5.42940E+00    8.96820E+00      3.07880E+00
2271     1.14249E+02    3.56010E+02      5.95540E+00    8.95780E+00      5.36810E+00
2272     1.26944E+02    3.56010E+02      3.89270E+00    1.02980E+01      7.34960E+00
2273     1.39639E+02    3.56010E+02      3.12880E+00    1.11220E+01      6.27390E+00
2274     1.52334E+02    3.56010E+02      2.37310E+00    8.33180E+00      2.77860E+00
2275     1.65029E+02    3.56010E+02      1.69460E+00    9.77870E+00      9.40210E+00
2276     1.77724E+02    3.56010E+02      1.04300E+00    7.99990E+00      0.00000E+00
2277     1.90419E+02    3.56010E+02      4.45730E-01    1.41600E+01      0.00000E+00
2278     1.90419E+02    3.68706E+02      5.60200E-01    1.66680E+01      0.00000E+00
2279     1.77724E+02    3.68706E+02      5.72790E-01    1.58380E+01      0.00000E+00
2280     1.65029E+02    3.68706E+02      2.31200E+00    8.97390E+00      3.19800E+00
2281     1.52334E+02    3.68706E+02      2.40820E+00    8.94770E+00      2.80260E+00
2282     1.39639E+02    3.68706E+02      3.38130E+00    1.11610E+01      5.55070E+00
2283     1.26944E+02    3.68706E+02      3.62440E+00    1.10890E+01      5.41940E+00
2284     1.14249E+02    3.68706E+02      6.42420E+00    8.78580E+00      5.75510E+00
2285     1.01553E+02    3.68706E+02      5.24290E+00    8.61250E+00      4.75730E+00
2286     8.88580E+01    3.68706E+02      4.66210E+00    8.59890E+00      4.07050E+00
2287     7.61630E+01    3.68706E+02      2.56230E+00    7.40880E+00      0.00000E+00
2288     6.34680E+01    3.68706E+02      2.50360E+00    7.41850E+00      0.00000E+00
2289     5.07730E+01    3.68706E+02      8.21460E-01    8.03660E+00      4.07120E+00
2290     3.80780E+01    3.68706E+02      6.86700E-01    6.11960E+00      0.00000E+00
2291     2.53830E+01    3.68706E+02     -4.83660E-01    2.41440E+01      0.00000E+00
2292     1.26880E+01    3.68706E+02      8.25063E-02   -4.38630E+00      0.00000E+00
2293    -8.00000E-03    3.68706E+02     -2.26380E-01    1.41180E+01      0.00000E+00
2294    -1.27030E+01    3.68706E+02      1.09620E+00    9.42460E+00      6.88240E+00
2295    -2.53980E+01    3.68706E+02      1.13940E+00    9.17960E+00      7.78090E+00
2296    -3.80930E+01    3.68706E+02     -8.28760E-03   -8.27650E+02      0.00000E+00
2297    -5.07880E+01    3.68706E+02     -3.73120E-01   -1.00150E+01      0.00000E+00
2298    -6.34830E+01    3.68706E+02     -8.62490E-01    9.77370E+00      6.11760E+00
2299    -7.61780E+01    3.68706E+02     -1.35760E+00    9.49360E+00      1.14990E+01
2300    -8.88730E+01    3.68706E+02     -5.31780E-01    3.12260E+00      1.13270E+01
2301    -1.01569E+02    3.68706E+02     -4.95800E-01    1.33120E+01      0.00000E+00
2302    -1.14264E+02    3.68706E+02     -2.43480E-01    1.22420E+01      3.77520E+00
2303    -1.26959E+02    3.68706E+02      8.03190E-01    8.81350E+00      1.39560E+01
2304    -1.39654E+02    3.68706E+02      7.91070E-01    8.88370E+00      1.37330E+01
2305    -1.52349E+02    3.68706E+02     -9.05610E-01    1.46840E+01      0.00000E+00
2306    -1.65044E+02    3.68706E+02     -1.07520E+00    1.38860E+01      0.00000E+00
2307    -1.77739E+02    3.68706E+02      7.03820E-01    6.49640E+00      1.43420E+01
2308    -1.90434E+02    3.68706E+02      1.26230E+00    8.50920E+00      8.46870E+00
2309    -2.03129E+02    3.68706E+02      6.52510E-02   -2.01570E+01      0.00000E+00
2310    -2.15825E+02    3.68706E+02      3.55470E-01    8.12160E+00      2.38330E+01
2311    -2.28520E+02    3.68706E+02      3.17680E-01    6.74740E+00      2.35240E+01
2312    -2.41215E+02    3.68706E+02     -2.46406E-02   -5.53200E+01      0.00000E+00

